Higher Order Statistics in Switched Diversity Systems

We analyze the level crossing rate (LCR) and the average fade duration of the output signal-to-noise-ratio (SNR) in generalized switched diversity systems. By using a common approach, we study these higher order statistics for two different kinds of configurations: (1) Colocated diversity, i.e. receiver equipped with multiple antennas, and (2) Distributed diversity, i.e. relaying link with multiple single-antenna threshold-based decode-and-forward (DF) relays. In both cases, we consider the switched diversity combining strategies Selection Combining and Switch \& Stay Combining (SSC). Whenever using threshold-based techniques such as DF or SSC, the output SNR is a discontinuous random process and hence classic Rice approach to calculate the LCR is not applicable. Thus, we use an alternative formulation in terms of the one and two-dimensional cumulative distribution functions of the output SNR. Our results are general, and hold for any arbitrary distribution of fading at the different diversity branches. Moreover, we develop a general asymptotic framework to calculate these higher order statistics in high mean SNR environments which only needs of the univariate probability density function.

==> Legend.dat <==
x y 
-5.000000e+02  5.000000e+03 


==> a1.dat <==
x y 
-3.500000e+01  9.995218e-08 
-3.450000e+01  1.258223e-07 
-3.400000e+01  1.583858e-07 
-3.350000e+01  1.993733e-07 
-3.300000e+01  2.509620e-07 
-3.250000e+01  3.158911e-07 
-3.200000e+01  3.976056e-07 
-3.150000e+01  5.004381e-07 
-3.100000e+01  6.298355e-07 
-3.050000e+01  7.926441e-07 
-3.000000e+01  9.974662e-07 
-2.950000e+01  1.255105e-06 
-2.900000e+01  1.579123e-06 
-2.850000e+01  1.986534e-06 
-2.800000e+01  2.498664e-06 
-2.750000e+01  3.142227e-06 
-2.700000e+01  3.950644e-06 
-2.650000e+01  4.965680e-06 
-2.600000e+01  6.239446e-06 
-2.550000e+01  7.836851e-06 
-2.500000e+01  9.838584e-06 
-2.450000e+01  1.234472e-05 
-2.400000e+01  1.547904e-05 
-2.350000e+01  1.939419e-05 
-2.300000e+01  2.427780e-05 
-2.250000e+01  3.035960e-05 
-2.200000e+01  3.791978e-05 
-2.150000e+01  4.729854e-05 
-2.100000e+01  5.890714e-05 
-2.050000e+01  7.324039e-05 
-2.000000e+01  9.089094e-05 
-1.950000e+01  1.125655e-04 
-1.900000e+01  1.391034e-04 
-1.850000e+01  1.714981e-04 
-1.800000e+01  2.109221e-04 
-1.750000e+01  2.587566e-04 
-1.700000e+01  3.166255e-04 
-1.650000e+01  3.864371e-04 
-1.600000e+01  4.704312e-04 
-1.550000e+01  5.712344e-04 
-1.500000e+01  6.919218e-04 
-1.450000e+01  8.360861e-04 
-1.400000e+01  1.007911e-03 
-1.350000e+01  1.212250e-03 
-1.300000e+01  1.454706e-03 
-1.250000e+01  1.741712e-03 
-1.200000e+01  2.080608e-03 
-1.150000e+01  2.479708e-03 
-1.100000e+01  2.948357e-03 
-1.050000e+01  3.496951e-03 
-1.000000e+01  4.136926e-03 
-9.500000e+00  4.880690e-03 
-9.000000e+00  5.741464e-03 
-8.500000e+00  6.733028e-03 
-8.000000e+00  7.869321e-03 
-7.500000e+00  9.163871e-03 
-7.000000e+00  1.062901e-02 
-6.500000e+00  1.227482e-02 
-6.000000e+00  1.410784e-02 
-5.500000e+00  1.612945e-02 
-5.000000e+00  1.833389e-02 
-4.500000e+00  2.070618e-02 
-4.000000e+00  2.321969e-02 
-3.500000e+00  2.583389e-02 
-3.000000e+00  2.849227e-02 
-2.500000e+00  3.112095e-02 
-2.000000e+00  3.362836e-02 
-1.500000e+00  3.590655e-02 
-1.000000e+00  3.783479e-02 
-5.000000e-01  3.928569e-02 
0.000000e+00  4.013433e-02 
5.000000e-01  4.027010e-02 
1.000000e+00  3.961047e-02 
1.500000e+00  3.811515e-02 
2.000000e+00  3.579860e-02 
2.500000e+00  3.273792e-02 
3.000000e+00  2.907360e-02 
3.500000e+00  2.500107e-02 
4.000000e+00  2.075264e-02 
4.500000e+00  1.657169e-02 
5.000000e+00  1.268309e-02 
5.500000e+00  9.265506e-03 
6.000000e+00  6.431657e-03 
6.500000e+00  4.220532e-03 
7.000000e+00  2.603090e-03 
7.500000e+00  1.499073e-03 
8.000000e+00  7.999955e-04 
8.500000e+00  3.922182e-04 
9.000000e+00  1.749253e-04 
9.500000e+00  7.017465e-05 
1.000000e+01  2.500225e-05 


==> a10.dat <==
x y 
-3.500000e+01  0.000000e+00 
-3.000000e+01  0.000000e+00 
-2.500000e+01  0.000000e+00 
-2.000000e+01  1.034300e-08 
-1.500000e+01  9.020600e-07 
-1.000000e+01  5.930000e-05 
-5.000000e+00  2.347700e-03 
0.000000e+00  3.052350e-02 
5.000000e+00  2.309600e-02 
1.000000e+01  5.120000e-05 


==> a11.dat <==
x y 
-3.500000e+01  0.000000e+00 
-3.000000e+01  0.000000e+00 
-2.500000e+01  0.000000e+00 
-2.050000e+01  6.412000e-09 
-1.500000e+01  1.082100e-06 
-1.000000e+01  8.290000e-05 
-5.000000e+00  5.073300e-03 
0.000000e+00  9.570440e-02 
5.000000e+00  8.455050e-02 
1.000000e+01  1.534000e-04 


==> a12.dat <==
x y 
-3.500000e+01  0.000000e+00 
-3.000000e+01  0.000000e+00 
-2.500000e+01  0.000000e+00 
-2.000000e+01  9.502000e-09  
-1.500000e+01  9.562000e-07 
-1.000000e+01  8.150000e-05 
-5.000000e+00  5.386100e-03 
0.000000e+00  1.337847e-01 
5.000000e+00  1.331640e-01 
1.000000e+01  1.822000e-04 


==> a13.dat <==
x y 
-3.500000e+01  1.000000e-07 
-3.450000e+01  1.258925e-07 
-3.400000e+01  1.584893e-07 
-3.350000e+01  1.995262e-07 
-3.300000e+01  2.511886e-07 
-3.250000e+01  3.162278e-07 
-3.200000e+01  3.981072e-07 
-3.150000e+01  5.011872e-07 
-3.100000e+01  6.309573e-07 
-3.050000e+01  7.943282e-07 
-3.000000e+01  1.000000e-06 
-2.950000e+01  1.258925e-06 
-2.900000e+01  1.584893e-06 
-2.850000e+01  1.995262e-06 
-2.800000e+01  2.511886e-06 
-2.750000e+01  3.162278e-06 
-2.700000e+01  3.981072e-06 
-2.650000e+01  5.011872e-06 
-2.600000e+01  6.309573e-06 
-2.550000e+01  7.943282e-06 
-2.500000e+01  1.000000e-05 
-2.450000e+01  1.258925e-05 
-2.400000e+01  1.584893e-05 
-2.350000e+01  1.995262e-05 
-2.300000e+01  2.511886e-05 
-2.250000e+01  3.162278e-05 
-2.200000e+01  3.981072e-05 
-2.150000e+01  5.011872e-05 
-2.100000e+01  6.309573e-05 
-2.050000e+01  7.943282e-05 
-2.000000e+01  1.000000e-04 
-1.950000e+01  1.258925e-04 
-1.900000e+01  1.584893e-04 
-1.850000e+01  1.995262e-04 
-1.800000e+01  2.511886e-04 
-1.750000e+01  3.162278e-04 
-1.700000e+01  3.981072e-04 
-1.650000e+01  5.011872e-04 
-1.600000e+01  6.309573e-04 
-1.550000e+01  7.943282e-04 
-1.500000e+01  1.000000e-03 
-1.450000e+01  1.258925e-03 
-1.400000e+01  1.584893e-03 
-1.350000e+01  1.995262e-03 
-1.300000e+01  2.511886e-03 
-1.250000e+01  3.162278e-03 
-1.200000e+01  3.981072e-03 
-1.150000e+01  5.011872e-03 
-1.100000e+01  6.309573e-03 
-1.050000e+01  7.943282e-03 
-1.000000e+01  1.000000e-02 
-9.500000e+00  1.258925e-02 
-9.000000e+00  1.584893e-02 
-8.500000e+00  1.995262e-02 
-8.000000e+00  2.511886e-02 
-7.500000e+00  3.162278e-02 
-7.000000e+00  3.981072e-02 
-6.500000e+00  5.011872e-02 
-6.000000e+00  6.309573e-02 
-5.500000e+00  7.943282e-02 
-5.000000e+00  1.000000e-01 
-4.500000e+00  1.258925e-01 
-4.000000e+00  1.584893e-01 
-3.500000e+00  1.995262e-01 
-3.000000e+00  2.511886e-01 
-2.500000e+00  3.162278e-01 
-2.000000e+00  3.981072e-01 
-1.500000e+00  5.011872e-01 
-1.000000e+00  6.309573e-01 
-5.000000e-01  7.943282e-01 
0.000000e+00  1.000000e+00 
5.000000e-01  1.258925e+00 
1.000000e+00  1.584893e+00 
1.500000e+00  1.995262e+00 
2.000000e+00  2.511886e+00 
2.500000e+00  3.162278e+00 
3.000000e+00  3.981072e+00 
3.500000e+00  5.011872e+00 
4.000000e+00  6.309573e+00 
4.500000e+00  7.943282e+00 
5.000000e+00  1.000000e+01 
5.500000e+00  1.258925e+01 
6.000000e+00  1.584893e+01 
6.500000e+00  1.995262e+01 
7.000000e+00  2.511886e+01 
7.500000e+00  3.162278e+01 
8.000000e+00  3.981072e+01 
8.500000e+00  5.011872e+01 
9.000000e+00  6.309573e+01 
9.500000e+00  7.943282e+01 
1.000000e+01  1.000000e+02 


==> a14.dat <==
x y 
-3.500000e+01  1.000000e-14 
-3.450000e+01  1.584893e-14 
-3.400000e+01  2.511886e-14 
-3.350000e+01  3.981072e-14 
-3.300000e+01  6.309573e-14 
-3.250000e+01  1.000000e-13 
-3.200000e+01  1.584893e-13 
-3.150000e+01  2.511886e-13 
-3.100000e+01  3.981072e-13 
-3.050000e+01  6.309573e-13 
-3.000000e+01  1.000000e-12 
-2.950000e+01  1.584893e-12 
-2.900000e+01  2.511886e-12 
-2.850000e+01  3.981072e-12 
-2.800000e+01  6.309573e-12 
-2.750000e+01  1.000000e-11 
-2.700000e+01  1.584893e-11 
-2.650000e+01  2.511886e-11 
-2.600000e+01  3.981072e-11 
-2.550000e+01  6.309573e-11 
-2.500000e+01  1.000000e-10 
-2.450000e+01  1.584893e-10 
-2.400000e+01  2.511886e-10 
-2.350000e+01  3.981072e-10 
-2.300000e+01  6.309573e-10 
-2.250000e+01  1.000000e-09 
-2.200000e+01  1.584893e-09 
-2.150000e+01  2.511886e-09 
-2.100000e+01  3.981072e-09 
-2.050000e+01  6.309573e-09 
-2.000000e+01  1.000000e-08 
-1.950000e+01  1.584893e-08 
-1.900000e+01  2.511886e-08 
-1.850000e+01  3.981072e-08 
-1.800000e+01  6.309573e-08 
-1.750000e+01  1.000000e-07 
-1.700000e+01  1.584893e-07 
-1.650000e+01  2.511886e-07 
-1.600000e+01  3.981072e-07 
-1.550000e+01  6.309573e-07 
-1.500000e+01  1.000000e-06 
-1.450000e+01  1.584893e-06 
-1.400000e+01  2.511886e-06 
-1.350000e+01  3.981072e-06 
-1.300000e+01  6.309573e-06 
-1.250000e+01  1.000000e-05 
-1.200000e+01  1.584893e-05 
-1.150000e+01  2.511886e-05 
-1.100000e+01  3.981072e-05 
-1.050000e+01  6.309573e-05 
-1.000000e+01  1.000000e-04 
-9.500000e+00  1.584893e-04 
-9.000000e+00  2.511886e-04 
-8.500000e+00  3.981072e-04 
-8.000000e+00  6.309573e-04 
-7.500000e+00  1.000000e-03 
-7.000000e+00  1.584893e-03 
-6.500000e+00  2.511886e-03 
-6.000000e+00  3.981072e-03 
-5.500000e+00  6.309573e-03 
-5.000000e+00  1.000000e-02 
-4.500000e+00  1.584893e-02 
-4.000000e+00  2.511886e-02 
-3.500000e+00  3.981072e-02 
-3.000000e+00  6.309573e-02 
-2.500000e+00  1.000000e-01 
-2.000000e+00  1.584893e-01 
-1.500000e+00  2.511886e-01 
-1.000000e+00  3.981072e-01 
-5.000000e-01  6.309573e-01 
0.000000e+00  1.000000e+00 
5.000000e-01  1.584893e+00 
1.000000e+00  2.511886e+00 
1.500000e+00  3.981072e+00 
2.000000e+00  6.309573e+00 
2.500000e+00  1.000000e+01 
3.000000e+00  1.584893e+01 
3.500000e+00  2.511886e+01 
4.000000e+00  3.981072e+01 
4.500000e+00  6.309573e+01 
5.000000e+00  1.000000e+02 
5.500000e+00  1.584893e+02 
6.000000e+00  2.511886e+02 
6.500000e+00  3.981072e+02 
7.000000e+00  6.309573e+02 
7.500000e+00  1.000000e+03 
8.000000e+00  1.584893e+03 
8.500000e+00  2.511886e+03 
9.000000e+00  3.981072e+03 
9.500000e+00  6.309573e+03 
1.000000e+01  1.000000e+04 


==> a2.dat <==
x y 
-3.500000e+01  9.996830e-08 
-3.450000e+01  1.258478e-07 
-3.400000e+01  1.584260e-07 
-3.350000e+01  1.994368e-07 
-3.300000e+01  2.510623e-07 
-3.250000e+01  3.160492e-07 
-3.200000e+01  3.978548e-07 
-3.150000e+01  5.008306e-07 
-3.100000e+01  6.304533e-07 
-3.050000e+01  7.936157e-07 
-3.000000e+01  9.989928e-07 
-2.950000e+01  1.257501e-06 
-2.900000e+01  1.582880e-06 
-2.850000e+01  1.992415e-06 
-2.800000e+01  2.507860e-06 
-2.750000e+01  3.156583e-06 
-2.700000e+01  3.973015e-06 
-2.650000e+01  5.000473e-06 
-2.600000e+01  6.293441e-06 
-2.550000e+01  7.920446e-06 
-2.500000e+01  9.967667e-06 
-2.450000e+01  1.254346e-05 
-2.400000e+01  1.578406e-05 
-2.350000e+01  1.986069e-05 
-2.300000e+01  2.498854e-05 
-2.250000e+01  3.143795e-05 
-2.200000e+01  3.954848e-05 
-2.150000e+01  4.974648e-05 
-2.100000e+01  6.256706e-05 
-2.050000e+01  7.868156e-05 
-2.000000e+01  9.893179e-05 
-1.950000e+01  1.243727e-04 
-1.900000e+01  1.563253e-04 
-1.850000e+01  1.964429e-04 
-1.800000e+01  2.467919e-04 
-1.750000e+01  3.099530e-04 
-1.700000e+01  3.891447e-04 
-1.650000e+01  4.883748e-04 
-1.600000e+01  6.126250e-04 
-1.550000e+01  7.680751e-04 
-1.500000e+01  9.623721e-04 
-1.450000e+01  1.204951e-03 
-1.400000e+01  1.507414e-03 
-1.350000e+01  1.883972e-03 
-1.300000e+01  2.351949e-03 
-1.250000e+01  2.932348e-03 
-1.200000e+01  3.650470e-03 
-1.150000e+01  4.536561e-03 
-1.100000e+01  5.626460e-03 
-1.050000e+01  6.962183e-03 
-1.000000e+01  8.592377e-03 
-9.500000e+00  1.057254e-02 
-9.000000e+00  1.296486e-02 
-8.500000e+00  1.583754e-02 
-8.000000e+00  1.926336e-02 
-7.500000e+00  2.331736e-02 
-7.000000e+00  2.807341e-02 
-6.500000e+00  3.359945e-02 
-6.000000e+00  3.995141e-02 
-5.500000e+00  4.716563e-02 
-5.000000e+00  5.525004e-02 
-4.500000e+00  6.417415e-02 
-4.000000e+00  7.385844e-02 
-3.500000e+00  8.416369e-02 
-3.000000e+00  9.488123e-02 
-2.500000e+00  1.057256e-01 
-2.000000e+00  1.163312e-01 
-1.500000e+00  1.262558e-01 
-1.000000e+00  1.349931e-01 
-5.000000e-01  1.419966e-01 
0.000000e+00  1.467174e-01 
5.000000e-01  1.486545e-01 
1.000000e+00  1.474159e-01 
1.500000e+00  1.427819e-01 
2.000000e+00  1.347631e-01 
2.500000e+00  1.236385e-01 
3.000000e+00  1.099621e-01 
3.500000e+00  9.452789e-02 
4.000000e+00  7.829224e-02 
4.500000e+00  6.226075e-02 
5.000000e+00  4.735948e-02 
5.500000e+00  3.431604e-02 
6.000000e+00  2.357724e-02 
6.500000e+00  1.528151e-02 
7.000000e+00  9.289643e-03 
7.500000e+00  5.261661e-03 
8.000000e+00  2.755837e-03 
8.500000e+00  1.323205e-03 
9.000000e+00  5.766871e-04 
9.500000e+00  2.255760e-04 
1.000000e+01  7.818704e-05 


==> a3.dat <==
x y 
-3.500000e+01  9.996837e-08 
-3.450000e+01  1.258479e-07 
-3.400000e+01  1.584262e-07 
-3.350000e+01  1.994371e-07 
-3.300000e+01  2.510627e-07 
-3.250000e+01  3.160499e-07 
-3.200000e+01  3.978559e-07 
-3.150000e+01  5.008323e-07 
-3.100000e+01  6.304560e-07 
-3.050000e+01  7.936200e-07 
-3.000000e+01  9.989996e-07 
-2.950000e+01  1.257512e-06 
-2.900000e+01  1.582897e-06 
-2.850000e+01  1.992442e-06 
-2.800000e+01  2.507903e-06 
-2.750000e+01  3.156650e-06 
-2.700000e+01  3.973122e-06 
-2.650000e+01  5.000641e-06 
-2.600000e+01  6.293707e-06 
-2.550000e+01  7.920868e-06 
-2.500000e+01  9.968334e-06 
-2.450000e+01  1.254452e-05 
-2.400000e+01  1.578573e-05 
-2.350000e+01  1.986333e-05 
-2.300000e+01  2.499270e-05 
-2.250000e+01  3.144452e-05 
-2.200000e+01  3.955886e-05 
-2.150000e+01  4.976285e-05 
-2.100000e+01  6.259287e-05 
-2.050000e+01  7.872223e-05 
-2.000000e+01  9.899583e-05 
-1.950000e+01  1.244734e-04 
-1.900000e+01  1.564837e-04 
-1.850000e+01  1.966915e-04 
-1.800000e+01  2.471819e-04 
-1.750000e+01  3.105640e-04 
-1.700000e+01  3.901005e-04 
-1.650000e+01  4.898677e-04 
-1.600000e+01  6.149528e-04 
-1.550000e+01  7.716977e-04 
-1.500000e+01  9.679973e-04 
-1.450000e+01  1.213665e-03 
-1.400000e+01  1.520877e-03 
-1.350000e+01  1.904710e-03 
-1.300000e+01  2.383788e-03 
-1.250000e+01  2.981051e-03 
-1.200000e+01  3.724666e-03 
-1.150000e+01  4.649088e-03 
-1.100000e+01  5.796271e-03 
-1.050000e+01  7.217037e-03 
-1.000000e+01  8.972561e-03 
-9.500000e+00  1.113593e-02 
-9.000000e+00  1.379370e-02 
-8.500000e+00  1.704720e-02 
-8.000000e+00  2.101354e-02 
-7.500000e+00  2.582574e-02 
-7.000000e+00  3.163171e-02 
-6.500000e+00  3.859130e-02 
-6.000000e+00  4.687074e-02 
-5.500000e+00  5.663340e-02 
-5.000000e+00  6.802599e-02 
-4.500000e+00  8.115906e-02 
-4.000000e+00  9.608129e-02 
-3.500000e+00  1.127475e-01 
-3.000000e+00  1.309815e-01 
-2.500000e+00  1.504374e-01 
-2.000000e+00  1.705637e-01 
-1.500000e+00  1.905797e-01 
-1.000000e+00  2.094740e-01 
-5.000000e-01  2.260376e-01 
0.000000e+00  2.389414e-01 
5.000000e-01  2.468634e-01 
1.000000e+00  2.486603e-01 
1.500000e+00  2.435625e-01 
2.000000e+00  2.313588e-01 
2.500000e+00  2.125224e-01 
3.000000e+00  1.882348e-01 
3.500000e+00  1.602772e-01 
4.000000e+00  1.307941e-01 
4.500000e+00  1.019716e-01 
5.000000e+00  7.570410e-02 
5.500000e+00  5.333291e-02 
6.000000e+00  3.551888e-02 
6.500000e+00  2.226711e-02 
7.000000e+00  1.307624e-02 
7.500000e+00  7.151961e-03 
8.000000e+00  3.618649e-03 
8.500000e+00  1.680241e-03 
9.000000e+00  7.092943e-04 
9.500000e+00  2.692675e-04 
1.000000e+01  9.078531e-05 


==> a4.dat <==
x y 
-3.500000e+01  9.993677e-15 
-3.450000e+01  1.583769e-14 
-3.400000e+01  2.509887e-14 
-3.350000e+01  3.977516e-14 
-3.300000e+01  6.303251e-14 
-3.250000e+01  9.988757e-14 
-3.200000e+01  1.582894e-13 
-3.150000e+01  2.508331e-13 
-3.100000e+01  3.974749e-13 
-3.050000e+01  6.298328e-13 
-3.000000e+01  9.979998e-13 
-2.950000e+01  1.581335e-12 
-2.900000e+01  2.505556e-12 
-2.850000e+01  3.969807e-12 
-2.800000e+01  6.289522e-12 
-2.750000e+01  9.964295e-12 
-2.700000e+01  1.578532e-11 
-2.650000e+01  2.500544e-11 
-2.600000e+01  3.960831e-11 
-2.550000e+01  6.273409e-11 
-2.500000e+01  9.935284e-11 
-2.450000e+01  1.573290e-10 
-2.400000e+01  2.491030e-10 
-2.350000e+01  3.943473e-10 
-2.300000e+01  6.241550e-10 
-2.250000e+01  9.876422e-10 
-2.200000e+01  1.562337e-09 
-2.150000e+01  2.470507e-09 
-2.100000e+01  3.904753e-09 
-2.050000e+01  6.168064e-09 
-2.000000e+01  9.736299e-09 
-1.950000e+01  1.535539e-08 
-1.900000e+01  2.419201e-08 
-1.850000e+01  3.806636e-08 
-1.800000e+01  5.981037e-08 
-1.750000e+01  9.381683e-08 
-1.700000e+01  1.468780e-07 
-1.650000e+01  2.294614e-07 
-1.600000e+01  3.576430e-07 
-1.550000e+01  5.560253e-07 
-1.500000e+01  8.621233e-07 
-1.450000e+01  1.332930e-06 
-1.400000e+01  2.054692e-06 
-1.350000e+01  3.157404e-06 
-1.300000e+01  4.836152e-06 
-1.250000e+01  7.382382e-06 
-1.200000e+01  1.122937e-05 
-1.150000e+01  1.701786e-05 
-1.100000e+01  2.568999e-05 
-1.050000e+01  3.862245e-05 
-1.000000e+01  5.781317e-05 
-9.500000e+00  8.613973e-05 
-9.000000e+00  1.277119e-04 
-8.500000e+00  1.883437e-04 
-8.000000e+00  2.761737e-04 
-7.500000e+00  4.024569e-04 
-7.000000e+00  5.825445e-04 
-6.500000e+00  8.370439e-04 
-6.000000e+00  1.193109e-03 
-5.500000e+00  1.685746e-03 
-5.000000e+00  2.358906e-03 
-4.500000e+00  3.266028e-03 
-4.000000e+00  4.469476e-03 
-3.500000e+00  6.038195e-03 
-3.000000e+00  8.042732e-03 
-2.500000e+00  1.054680e-02 
-2.000000e+00  1.359480e-02 
-1.500000e+00  1.719533e-02 
-1.000000e+00  2.130197e-02 
-5.000000e-01  2.579413e-02 
0.000000e+00  3.046270e-02 
5.000000e-01  3.500687e-02 
1.000000e+00  3.904875e-02 
1.500000e+00  4.217041e-02 
2.000000e+00  4.397313e-02 
2.500000e+00  4.415106e-02 
3.000000e+00  4.256359e-02 
3.500000e+00  3.928530e-02 
4.000000e+00  3.461429e-02 
4.500000e+00  2.902942e-02 
5.000000e+00  2.310330e-02 
5.500000e+00  1.739393e-02 
6.000000e+00  1.234623e-02 
6.500000e+00  8.230498e-03 
7.000000e+00  5.130305e-03 
7.500000e+00  2.974277e-03 
8.000000e+00  1.593536e-03 
8.500000e+00  7.829618e-04 
9.000000e+00  3.495717e-04 
9.500000e+00  1.403066e-04 
1.000000e+01  4.999933e-05 


==> a5.dat <==
x y 
-3.500000e+01  9.993678e-15 
-3.450000e+01  1.583769e-14 
-3.400000e+01  2.509887e-14 
-3.350000e+01  3.977517e-14 
-3.300000e+01  6.303252e-14 
-3.250000e+01  9.988760e-14 
-3.200000e+01  1.582895e-13 
-3.150000e+01  2.508333e-13 
-3.100000e+01  3.974753e-13 
-3.050000e+01  6.298337e-13 
-3.000000e+01  9.980022e-13 
-2.950000e+01  1.581341e-12 
-2.900000e+01  2.505570e-12 
-2.850000e+01  3.969842e-12 
-2.800000e+01  6.289608e-12 
-2.750000e+01  9.964503e-12 
-2.700000e+01  1.578582e-11 
-2.650000e+01  2.500667e-11 
-2.600000e+01  3.961126e-11 
-2.550000e+01  6.274116e-11 
-2.500000e+01  9.936971e-11 
-2.450000e+01  1.573689e-10 
-2.400000e+01  2.491972e-10 
-2.350000e+01  3.945678e-10 
-2.300000e+01  6.246670e-10 
-2.250000e+01  9.888213e-10 
-2.200000e+01  1.565029e-09 
-2.150000e+01  2.476592e-09 
-2.100000e+01  3.918366e-09 
-2.050000e+01  6.198181e-09 
-2.000000e+01  9.802145e-09 
-1.950000e+01  1.549755e-08 
-1.900000e+01  2.449492e-08 
-1.850000e+01  3.870298e-08 
-1.800000e+01  6.112945e-08 
-1.750000e+01  9.651053e-08 
-1.700000e+01  1.522982e-07 
-1.650000e+01  2.402069e-07 
-1.600000e+01  3.786337e-07 
-1.550000e+01  5.964366e-07 
-1.500000e+01  9.388261e-07 
-1.450000e+01  1.476528e-06 
-1.400000e+01  2.320004e-06 
-1.350000e+01  3.641453e-06 
-1.300000e+01  5.708755e-06 
-1.250000e+01  8.937627e-06 
-1.200000e+01  1.397143e-05 
-1.150000e+01  2.180269e-05 
-1.100000e+01  3.395692e-05 
-1.050000e+01  5.276899e-05 
-1.000000e+01  8.179476e-05 
-9.500000e+00  1.264184e-04 
-9.000000e+00  1.947372e-04 
-8.500000e+00  2.988321e-04 
-8.000000e+00  4.565599e-04 
-7.500000e+00  6.940248e-04 
-7.000000e+00  1.048897e-03 
-6.500000e+00  1.574717e-03 
-6.000000e+00  2.346229e-03 
-5.500000e+00  3.465606e-03 
-5.000000e+00  5.069054e-03 
-4.500000e+00  7.332801e-03 
-4.000000e+00  1.047665e-02 
-3.500000e+00  1.476246e-02 
-3.000000e+00  2.048379e-02 
-2.500000e+00  2.794247e-02 
-2.000000e+00  3.740781e-02 
-1.500000e+00  4.905566e-02 
-1.000000e+00  6.288893e-02 
-5.000000e-01  7.864729e-02 
0.000000e+00  9.572360e-02 
5.000000e-01  1.131138e-01 
1.000000e+00  1.294332e-01 
1.500000e+00  1.430287e-01 
2.000000e+00  1.521992e-01 
2.500000e+00  1.555027e-01 
3.000000e+00  1.520892e-01 
3.500000e+00  1.419637e-01 
4.000000e+00  1.260823e-01 
4.500000e+00  1.062205e-01 
5.000000e+00  8.462700e-02 
5.500000e+00  6.356109e-02 
6.000000e+00  4.485468e-02 
6.500000e+00  2.963157e-02 
7.000000e+00  1.824640e-02 
7.500000e+00  1.041975e-02 
8.000000e+00  5.484048e-03 
8.500000e+00  2.640204e-03 
9.000000e+00  1.152223e-03 
9.500000e+00  4.509797e-04 
1.000000e+01  1.563538e-04 


==> a6.dat <==
x y 
-3.500000e+01  9.993678e-15 
-3.450000e+01  1.583769e-14 
-3.400000e+01  2.509887e-14 
-3.350000e+01  3.977517e-14 
-3.300000e+01  6.303252e-14 
-3.250000e+01  9.988760e-14 
-3.200000e+01  1.582895e-13 
-3.150000e+01  2.508333e-13 
-3.100000e+01  3.974753e-13 
-3.050000e+01  6.298337e-13 
-3.000000e+01  9.980022e-13 
-2.950000e+01  1.581341e-12 
-2.900000e+01  2.505570e-12 
-2.850000e+01  3.969842e-12 
-2.800000e+01  6.289608e-12 
-2.750000e+01  9.964503e-12 
-2.700000e+01  1.578582e-11 
-2.650000e+01  2.500667e-11 
-2.600000e+01  3.961126e-11 
-2.550000e+01  6.274116e-11 
-2.500000e+01  9.936971e-11 
-2.450000e+01  1.573689e-10 
-2.400000e+01  2.491972e-10 
-2.350000e+01  3.945678e-10 
-2.300000e+01  6.246670e-10 
-2.250000e+01  9.888214e-10 
-2.200000e+01  1.565029e-09 
-2.150000e+01  2.476592e-09 
-2.100000e+01  3.918367e-09 
-2.050000e+01  6.198184e-09 
-2.000000e+01  9.802150e-09 
-1.950000e+01  1.549756e-08 
-1.900000e+01  2.449495e-08 
-1.850000e+01  3.870306e-08 
-1.800000e+01  6.112966e-08 
-1.750000e+01  9.651102e-08 
-1.700000e+01  1.522994e-07 
-1.650000e+01  2.402099e-07 
-1.600000e+01  3.786409e-07 
-1.550000e+01  5.964541e-07 
-1.500000e+01  9.388685e-07 
-1.450000e+01  1.476630e-06 
-1.400000e+01  2.320249e-06 
-1.350000e+01  3.642037e-06 
-1.300000e+01  5.710139e-06 
-1.250000e+01  8.940885e-06 
-1.200000e+01  1.397905e-05 
-1.150000e+01  2.182034e-05 
-1.100000e+01  3.399750e-05 
-1.050000e+01  5.286133e-05 
-1.000000e+01  8.200268e-05 
-9.500000e+00  1.268811e-04 
-9.000000e+00  1.957539e-04 
-8.500000e+00  3.010354e-04 
-8.000000e+00  4.612634e-04 
-7.500000e+00  7.039042e-04 
-7.000000e+00  1.069290e-03 
-6.500000e+00  1.616030e-03 
-6.000000e+00  2.428267e-03 
-5.500000e+00  3.625080e-03 
-5.000000e+00  5.372119e-03 
-4.500000e+00  7.895087e-03 
-4.000000e+00  1.149371e-02 
-3.500000e+00  1.655336e-02 
-3.000000e+00  2.354896e-02 
-2.500000e+00  3.303315e-02 
-2.000000e+00  4.559688e-02 
-1.500000e+00  6.178934e-02 
-1.000000e+00  8.198536e-02 
-5.000000e-01  1.061985e-01 
0.000000e+00  1.338577e-01 
5.000000e-01  1.635984e-01 
1.000000e+00  1.931516e-01 
1.500000e+00  2.194371e-01 
2.000000e+00  2.389445e-01 
2.500000e+00  2.484041e-01 
3.000000e+00  2.456150e-01 
3.500000e+00  2.301690e-01 
4.000000e+00  2.037648e-01 
4.500000e+00  1.699202e-01 
5.000000e+00  1.331304e-01 
5.500000e+00  9.777044e-02 
6.000000e+00  6.714900e-02 
6.500000e+00  4.302145e-02 
7.000000e+00  2.563439e-02 
7.500000e+00  1.414962e-02 
8.000000e+00  7.197902e-03 
8.500000e+00  3.352001e-03 
9.000000e+00  1.417078e-03 
9.500000e+00  5.383173e-04 
1.000000e+01  1.815459e-04 


==> a7.dat <==
x y 
-3.500000e+01  1.428571e-07 
-3.000000e+01  1.400000e-06 
-2.500000e+01  8.000000e-06 
-2.000000e+01  8.920000e-05 
-1.500000e+01  6.845000e-04 
-1.000000e+01  4.164100e-03 
-5.000000e+00  1.829310e-02 
0.000000e+00  4.021630e-02 
5.000000e+00  1.270960e-02 
1.000000e+01  2.360000e-05 


==> a8.dat <==
x y 
-3.500000e+01  0.000000e+00 
-3.000000e+01  6.000000e-07 
-2.500000e+01  8.900000e-06 
-2.000000e+01  9.370000e-05 
-1.500000e+01  9.616000e-04 
-1.000000e+01  8.588600e-03 
-5.000000e+00  5.523510e-02 
0.000000e+00  1.467181e-01 
5.000000e+00  4.741940e-02 
1.000000e+01  7.750000e-05 


==> a9.dat <==
x y 
-3.500000e+01  1.000000e-07 
-3.000000e+01  1.600000e-06 
-2.500000e+01  1.040000e-05 
-2.000000e+01  9.860000e-05 
-1.500000e+01  9.556000e-04 
-1.000000e+01  9.033900e-03 
-5.000000e+00  6.800600e-02 
0.000000e+00  2.389257e-01 
5.000000e+00  7.580720e-02 
1.000000e+01  9.070000e-05 


==> b1.dat <==
x y 
-2.500000e+01  2.263000e-04 
-2.200000e+01  7.671000e-04 
-1.900000e+01  2.461300e-03 
-1.600000e+01  6.255200e-03 
-1.300000e+01  1.259900e-02 
-1.000000e+01  2.036850e-02 
-7.000000e+00  2.878600e-02 
-4.000000e+00  3.694990e-02 
-1.000000e+00  4.093490e-02 
2.000000e+00  3.530510e-02 
5.000000e+00  1.869180e-02 
8.000000e+00  4.060300e-03 



==> b10.dat <==
x y 
-2.500000e+01  6.500108e-08 
-2.200000e+01  1.000000e-06 
-1.900000e+01  8.900000e-06 
-1.600000e+01  8.390000e-05
-1.300000e+01  6.003000e-04
-1.000000e+01  3.022500e-03
-7.000000e+00  1.215470e-02
-4.000000e+00  3.932550e-02
-1.000000e+00  9.579050e-02
2.000000e+00  1.501286e-01 
5.000000e+00  1.167499e-01 
8.000000e+00  2.898980e-02 

==> b11.dat <==
x y 
-2.500000e+01  6.600108e-08
-2.200000e+01  1.030000e-06 
-1.900000e+01  9.000000e-06 
-1.600000e+01  8.600000e-05 
-1.300000e+01  5.879000e-04 
-1.000000e+01  3.094900e-03 
-7.000000e+00  1.281230e-02 
-4.000000e+00  4.594060e-02 
-1.000000e+00  1.300817e-01 
2.000000e+00  2.379239e-01 
5.000000e+00  1.940956e-01 
8.000000e+00  4.357810e-02 


==> b12.dat <==
x y 
-3.000000e+01  6.503775e-10 
-2.950000e+01  1.030779e-09 
-2.900000e+01  1.633674e-09 
-2.850000e+01  2.589199e-09 
-2.800000e+01  4.103605e-09 
-2.750000e+01  6.503775e-09 
-2.700000e+01  1.030779e-08 
-2.650000e+01  1.633674e-08 
-2.600000e+01  2.589199e-08 
-2.550000e+01  4.103605e-08 
-2.500000e+01  6.503775e-08 
-2.450000e+01  1.030779e-07 
-2.400000e+01  1.633674e-07 
-2.350000e+01  2.589199e-07 
-2.300000e+01  4.103605e-07 
-2.250000e+01  6.503775e-07 
-2.200000e+01  1.030779e-06 
-2.150000e+01  1.633674e-06 
-2.100000e+01  2.589199e-06 
-2.050000e+01  4.103605e-06 
-2.000000e+01  6.403775e-06 
-1.950000e+01  1.030779e-05 
-1.900000e+01  1.633674e-05 
-1.850000e+01  2.589199e-05 
-1.800000e+01  4.103605e-05 
-1.750000e+01  6.503775e-05 
-1.700000e+01  1.030779e-04 
-1.650000e+01  1.633674e-04 
-1.600000e+01  2.589199e-04 
-1.550000e+01  4.103605e-04 
-1.500000e+01  6.503775e-04 
-1.450000e+01  1.030779e-03 
-1.400000e+01  1.633674e-03 
-1.350000e+01  2.589199e-03 
-1.300000e+01  4.103605e-03 
-1.250000e+01  6.503775e-03 
-1.200000e+01  1.030779e-02 
-1.150000e+01  1.633674e-02 
-1.100000e+01  2.589199e-02 
-1.050000e+01  4.103605e-02 
-1.000000e+01  6.503775e-02 
-9.500000e+00  1.030779e-01 
-9.000000e+00  1.633674e-01 
-8.500000e+00  2.589199e-01 
-8.000000e+00  4.103605e-01 
-7.500000e+00  6.503775e-01 
-7.000000e+00  1.030779e+00 
-6.500000e+00  1.633674e+00 
-6.000000e+00  2.589199e+00 
-5.500000e+00  4.103605e+00 
-5.000000e+00  6.503775e+00 
-4.500000e+00  1.030779e+01 
-4.000000e+00  1.633674e+01 
-3.500000e+00  2.589199e+01 
-3.000000e+00  4.103605e+01 
-2.500000e+00  6.503775e+01 
-2.000000e+00  1.030779e+02 
-1.500000e+00  1.633674e+02 
-1.000000e+00  2.589199e+02 
-5.000000e-01  4.103605e+02 
0.000000e+00  6.503775e+02 
5.000000e-01  1.030779e+03 
1.000000e+00  1.633674e+03 
1.500000e+00  2.589199e+03 
2.000000e+00  4.103605e+03 
2.500000e+00  6.503775e+03 
3.000000e+00  1.030779e+04 
3.500000e+00  1.633674e+04 
4.000000e+00  2.589199e+04 
4.500000e+00  4.103605e+04 
5.000000e+00  6.503775e+04 
5.500000e+00  1.030779e+05 
6.000000e+00  1.633674e+05 
6.500000e+00  2.589199e+05 
7.000000e+00  4.103605e+05 
7.500000e+00  6.503775e+05 
8.000000e+00  1.030779e+06 
8.500000e+00  1.633674e+06 
9.000000e+00  2.589199e+06 
9.500000e+00  4.103605e+06 
1.000000e+01  6.503775e+06 


==> b13.dat <==
x y 
-3.000000e+01  1.022408e-12 
-2.950000e+01  1.620408e-12 
-2.900000e+01  2.568173e-12 
-2.850000e+01  4.070280e-12 
-2.800000e+01  6.450959e-12 
-2.750000e+01  1.022408e-11 
-2.700000e+01  1.620408e-11 
-2.650000e+01  2.568173e-11 
-2.600000e+01  4.070280e-11 
-2.550000e+01  6.450959e-11 
-2.500000e+01  1.022408e-10 
-2.450000e+01  1.620408e-10 
-2.400000e+01  2.568173e-10 
-2.350000e+01  4.070280e-10 
-2.300000e+01  6.450959e-10 
-2.250000e+01  1.022408e-09 
-2.200000e+01  1.620408e-09 
-2.150000e+01  2.568173e-09 
-2.100000e+01  4.070280e-09 
-2.050000e+01  6.450959e-09 
-2.000000e+01  1.022408e-08 
-1.950000e+01  1.620408e-08 
-1.900000e+01  2.568173e-08 
-1.850000e+01  4.070280e-08 
-1.800000e+01  6.450959e-08 
-1.750000e+01  1.022408e-07 
-1.700000e+01  1.620408e-07 
-1.650000e+01  2.568173e-07 
-1.600000e+01  4.070280e-07 
-1.550000e+01  6.450959e-07 
-1.500000e+01  1.022408e-06 
-1.450000e+01  1.620408e-06 
-1.400000e+01  2.568173e-06 
-1.350000e+01  4.070280e-06 
-1.300000e+01  6.450959e-06 
-1.250000e+01  1.022408e-05 
-1.200000e+01  1.620408e-05 
-1.150000e+01  2.568173e-05 
-1.100000e+01  4.070280e-05 
-1.050000e+01  6.450959e-05 
-1.000000e+01  1.022408e-04 
-9.500000e+00  1.620408e-04 
-9.000000e+00  2.568173e-04 
-8.500000e+00  4.070280e-04 
-8.000000e+00  6.450959e-04 
-7.500000e+00  1.022408e-03 
-7.000000e+00  1.620408e-03 
-6.500000e+00  2.568173e-03 
-6.000000e+00  4.070280e-03 
-5.500000e+00  6.450959e-03 
-5.000000e+00  1.022408e-02 
-4.500000e+00  1.620408e-02 
-4.000000e+00  2.568173e-02 
-3.500000e+00  4.070280e-02 
-3.000000e+00  6.450959e-02 
-2.500000e+00  1.022408e-01 
-2.000000e+00  1.620408e-01 
-1.500000e+00  2.568173e-01 
-1.000000e+00  4.070280e-01 
-5.000000e-01  6.450959e-01 
0.000000e+00  1.022408e+00 
5.000000e-01  1.620408e+00 
1.000000e+00  2.568173e+00 
1.500000e+00  4.070280e+00 
2.000000e+00  6.450959e+00 
2.500000e+00  1.022408e+01 
3.000000e+00  1.620408e+01 
3.500000e+00  2.568173e+01 
4.000000e+00  4.070280e+01 
4.500000e+00  6.450959e+01 
5.000000e+00  1.022408e+02 
5.500000e+00  1.620408e+02 
6.000000e+00  2.568173e+02 
6.500000e+00  4.070280e+02 
7.000000e+00  6.450959e+02 
7.500000e+00  1.022408e+03 
8.000000e+00  1.620408e+03 
8.500000e+00  2.568173e+03 
9.000000e+00  4.070280e+03 
9.500000e+00  6.450959e+03 
1.000000e+01  1.022408e+04 


==> b14.dat <==
x y 
-2.500000e+01  0.000000e+00 
-2.200000e+01  0.000000e+00 
-1.900000e+01  2.500000e-08 
-1.600000e+01  4.000000e-07 
-1.300000e+01  6.300000e-06 
-1.000000e+01  5.570000e-05 
-7.000000e+00  5.941000e-04 
-4.000000e+00  4.532400e-03 
-1.000000e+00  2.131750e-02 
2.000000e+00  4.400940e-02 
5.000000e+00  2.317470e-02 
8.000000e+00  1.686800e-03 

==> b15.dat <==
x y 
-2.500000e+01  0.000000e+00 
-2.200000e+01  8.000000e-09 
-1.900000e+01  2.553191e-08 
-1.600000e+01  3.250000e-07 
-1.300000e+01  7.300000e-06 
-1.000000e+01  8.090000e-05 
-7.000000e+00  1.072300e-03 
-4.000000e+00  1.059070e-02 
-1.000000e+00  6.345920e-02 
2.000000e+00  1.523244e-01 
5.000000e+00  8.507440e-02 
8.000000e+00  5.813900e-03 

==> b16.dat <==
x y 
-2.500000e+01  0.000000e+00 
-2.200000e+01  2.000000e-09 
-1.900000e+01  4.761905e-08 
-1.600000e+01  4.666667e-07 
-1.300000e+01  5.600000e-06 
-1.000000e+01  8.390000e-05 
-7.000000e+00  1.086600e-03 
-4.000000e+00  1.164550e-02 
-1.000000e+00  8.263060e-02 
2.000000e+00  2.390520e-01 
5.000000e+00  1.342777e-01 
8.000000e+00  7.737600e-03 

==> b2.dat <==
x y 
-2.500000e+01  2.393000e-04 
-2.200000e+01  8.576000e-04 
-1.900000e+01  2.960200e-03 
-1.600000e+01  9.025400e-03 
-1.300000e+01  2.287650e-02 
-1.000000e+01  4.767970e-02 
-7.000000e+00  8.435780e-02 
-4.000000e+00  1.254962e-01 
-1.000000e+00  1.506487e-01 
2.000000e+00  1.340059e-01 
5.000000e+00  7.118890e-02 
8.000000e+00  1.501660e-02 

==> b3.dat <==
x y 
-2.500000e+01  2.320000e-04 
-2.200000e+01  8.573000e-04 
-1.900000e+01  2.989900e-03 
-1.600000e+01  9.233800e-03 
-1.300000e+01  2.398350e-02 
-1.000000e+01  5.254210e-02 
-7.000000e+00  1.011679e-01 
-4.000000e+00  1.710674e-01 
-1.000000e+00  2.378884e-01 
2.000000e+00  2.323473e-01 
5.000000e+00  1.220253e-01 
8.000000e+00  2.260640e-02 

==> b4.dat <==
x y 
-3.000000e+01  2.550250e-05 
-2.950000e+01  3.210575e-05 
-2.900000e+01  4.041874e-05 
-2.850000e+01  5.088418e-05 
-2.800000e+01  6.405938e-05 
-2.750000e+01  8.064599e-05 
-2.700000e+01  1.015273e-04 
-2.650000e+01  1.278153e-04 
-2.600000e+01  1.609099e-04 
-2.550000e+01  2.025736e-04 
-2.500000e+01  2.550250e-04 
-2.450000e+01  3.210575e-04 
-2.400000e+01  4.041874e-04 
-2.350000e+01  5.088418e-04 
-2.300000e+01  6.405938e-04 
-2.250000e+01  8.064599e-04 
-2.200000e+01  1.015273e-03 
-2.150000e+01  1.278153e-03 
-2.100000e+01  1.609099e-03 
-2.050000e+01  2.025736e-03 
-2.000000e+01  2.550250e-03 
-1.950000e+01  3.210575e-03 
-1.900000e+01  4.041874e-03 
-1.850000e+01  5.088418e-03 
-1.800000e+01  6.405938e-03 
-1.750000e+01  8.064599e-03 
-1.700000e+01  1.015273e-02 
-1.650000e+01  1.278153e-02 
-1.600000e+01  1.609099e-02 
-1.550000e+01  2.025736e-02 
-1.500000e+01  2.550250e-02 
-1.450000e+01  3.210575e-02 
-1.400000e+01  4.041874e-02 
-1.350000e+01  5.088418e-02 
-1.300000e+01  6.405938e-02 
-1.250000e+01  8.064599e-02 
-1.200000e+01  1.015273e-01 
-1.150000e+01  1.278153e-01 
-1.100000e+01  1.609099e-01 
-1.050000e+01  2.025736e-01 
-1.000000e+01  2.550250e-01 
-9.500000e+00  3.210575e-01 
-9.000000e+00  4.041874e-01 
-8.500000e+00  5.088418e-01 
-8.000000e+00  6.405938e-01 
-7.500000e+00  8.064599e-01 
-7.000000e+00  1.015273e+00 
-6.500000e+00  1.278153e+00 
-6.000000e+00  1.609099e+00 
-5.500000e+00  2.025736e+00 
-5.000000e+00  2.550250e+00 
-4.500000e+00  3.210575e+00 
-4.000000e+00  4.041874e+00 
-3.500000e+00  5.088418e+00 
-3.000000e+00  6.405938e+00 
-2.500000e+00  8.064599e+00 
-2.000000e+00  1.015273e+01 
-1.500000e+00  1.278153e+01 
-1.000000e+00  1.609099e+01 
-5.000000e-01  2.025736e+01 
0.000000e+00  2.550250e+01 
5.000000e-01  3.210575e+01 
1.000000e+00  4.041874e+01 
1.500000e+00  5.088418e+01 
2.000000e+00  6.405938e+01 
2.500000e+00  8.064599e+01 
3.000000e+00  1.015273e+02 
3.500000e+00  1.278153e+02 
4.000000e+00  1.609099e+02 
4.500000e+00  2.025736e+02 
5.000000e+00  2.550250e+02 
5.500000e+00  3.210575e+02 
6.000000e+00  4.041874e+02 
6.500000e+00  5.088418e+02 
7.000000e+00  6.405938e+02 
7.500000e+00  8.064599e+02 
8.000000e+00  1.015273e+03 
8.500000e+00  1.278153e+03 
9.000000e+00  1.609099e+03 
9.500000e+00  2.025736e+03 
1.000000e+01  2.550250e+03 


==> b5.dat <==
x y 
-3.000000e+01  1.011142e-06 
-2.950000e+01  1.272952e-06 
-2.900000e+01  1.602552e-06 
-2.850000e+01  2.017493e-06 
-2.800000e+01  2.539874e-06 
-2.750000e+01  3.197512e-06 
-2.700000e+01  4.025429e-06 
-2.650000e+01  5.067714e-06 
-2.600000e+01  6.379875e-06 
-2.550000e+01  8.031786e-06 
-2.500000e+01  1.011142e-05 
-2.450000e+01  1.272952e-05 
-2.400000e+01  1.602552e-05 
-2.350000e+01  2.017493e-05 
-2.300000e+01  2.539874e-05 
-2.250000e+01  3.197512e-05 
-2.200000e+01  4.025429e-05 
-2.150000e+01  5.067714e-05 
-2.100000e+01  6.379875e-05 
-2.050000e+01  8.031786e-05 
-2.000000e+01  1.011142e-04 
-1.950000e+01  1.272952e-04 
-1.900000e+01  1.602552e-04 
-1.850000e+01  2.017493e-04 
-1.800000e+01  2.539874e-04 
-1.750000e+01  3.197512e-04 
-1.700000e+01  4.025429e-04 
-1.650000e+01  5.067714e-04 
-1.600000e+01  6.379875e-04 
-1.550000e+01  8.031786e-04 
-1.500000e+01  1.011142e-03 
-1.450000e+01  1.272952e-03 
-1.400000e+01  1.602552e-03 
-1.350000e+01  2.017493e-03 
-1.300000e+01  2.539874e-03 
-1.250000e+01  3.197512e-03 
-1.200000e+01  4.025429e-03 
-1.150000e+01  5.067714e-03 
-1.100000e+01  6.379875e-03 
-1.050000e+01  8.031786e-03 
-1.000000e+01  1.011142e-02 
-9.500000e+00  1.272952e-02 
-9.000000e+00  1.602552e-02 
-8.500000e+00  2.017493e-02 
-8.000000e+00  2.539874e-02 
-7.500000e+00  3.197512e-02 
-7.000000e+00  4.025429e-02 
-6.500000e+00  5.067714e-02 
-6.000000e+00  6.379875e-02 
-5.500000e+00  8.031786e-02 
-5.000000e+00  1.011142e-01 
-4.500000e+00  1.272952e-01 
-4.000000e+00  1.602552e-01 
-3.500000e+00  2.017493e-01 
-3.000000e+00  2.539874e-01 
-2.500000e+00  3.197512e-01 
-2.000000e+00  4.025429e-01 
-1.500000e+00  5.067714e-01 
-1.000000e+00  6.379875e-01 
-5.000000e-01  8.031786e-01 
0.000000e+00  1.011142e+00 
5.000000e-01  1.272952e+00 
1.000000e+00  1.602552e+00 
1.500000e+00  2.017493e+00 
2.000000e+00  2.539874e+00 
2.500000e+00  3.197512e+00 
3.000000e+00  4.025429e+00 
3.500000e+00  5.067714e+00 
4.000000e+00  6.379875e+00 
4.500000e+00  8.031786e+00 
5.000000e+00  1.011142e+01 
5.500000e+00  1.272952e+01 
6.000000e+00  1.602552e+01 
6.500000e+00  2.017493e+01 
7.000000e+00  2.539874e+01 
7.500000e+00  3.197512e+01 
8.000000e+00  4.025429e+01 
8.500000e+00  5.067714e+01 
9.000000e+00  6.379875e+01 
9.500000e+00  8.031786e+01 
1.000000e+01  1.011142e+02 


==> b6.dat <==
x y 
-2.500000e+01  9.900000e-06 
-2.200000e+01  3.990000e-05 
-1.900000e+01  1.399000e-04 
-1.600000e+01  4.742000e-04 
-1.300000e+01  1.470400e-03 
-1.000000e+01  4.175100e-03 
-7.000000e+00  1.071470e-02 
-4.000000e+00  2.342010e-02 
-1.000000e+00  3.795290e-02 
2.000000e+00  3.571130e-02 
5.000000e+00  1.280110e-02 
8.000000e+00  8.347000e-04 

==> b7.dat <==
x y 
-2.500000e+01  9.800000e-06 
-2.200000e+01  3.880000e-05 
-1.900000e+01  1.632000e-04 
-1.600000e+01  6.135000e-04 
-1.300000e+01  2.346200e-03 
-1.000000e+01  8.658100e-03 
-7.000000e+00  2.830870e-02 
-4.000000e+00  7.431760e-02 
-1.000000e+00  1.351567e-01 
2.000000e+00  1.346449e-01 
5.000000e+00  4.757320e-02 
8.000000e+00  2.952300e-03 

==> b8.dat <==
x y 
-2.500000e+01  9.800000e-06 
-2.200000e+01  3.830000e-05 
-1.900000e+01  1.575000e-04 
-1.600000e+01  6.196000e-04 
-1.300000e+01  2.416400e-03 
-1.000000e+01  9.052700e-03 
-7.000000e+00  3.187430e-02 
-4.000000e+00  9.673330e-02 
-1.000000e+00  2.098383e-01 
2.000000e+00  2.312271e-01 
5.000000e+00  7.625080e-02 
8.000000e+00  3.888400e-03 

==> b9.dat <==
x y 
-2.500000e+01  6.500000e-08
-2.200000e+01  9.000000e-07 
-1.900000e+01  8.900000e-06 
-1.600000e+01  7.640000e-05 
-1.300000e+01  4.548000e-04 
-1.000000e+01  1.842300e-03 
-7.000000e+00  5.767400e-03 
-4.000000e+00  1.478390e-02 
-1.000000e+00  3.047930e-02 
2.000000e+00  4.305970e-02 
5.000000e+00  3.163550e-02 
8.000000e+00  8.016200e-03 


==> c1.dat <==
x y 
-3.000000e+01  7.972049e-09 
-2.900000e+01  1.589191e-08 
-2.800000e+01  3.167236e-08 
-2.700000e+01  6.310383e-08 
-2.600000e+01  1.256807e-07 
-2.500000e+01  2.501935e-07 
-2.400000e+01  4.977641e-07 
-2.300000e+01  9.895574e-07 
-2.200000e+01  1.965342e-06 
-2.100000e+01  3.898498e-06 
-2.000000e+01  7.720842e-06 
-1.900000e+01  1.525937e-05 
-1.800000e+01  3.007752e-05 
-1.700000e+01  5.907717e-05 
-1.600000e+01  1.155011e-04 
-1.500000e+01  2.244376e-04 
-1.400000e+01  4.326051e-04 
-1.300000e+01  8.249838e-04 
-1.200000e+01  1.551274e-03 
-1.100000e+01  2.863798e-03 
-1.000000e+01  5.162434e-03 
-9.000000e+00  9.027150e-03 
-8.000000e+00  1.519187e-02 
-7.000000e+00  2.438270e-02 
-6.000000e+00  3.694261e-02 
-5.000000e+00  5.225832e-02 
-4.000000e+00  6.824230e-02 
-3.000000e+00  8.139775e-02 
-2.000000e+00  8.793010e-02 
-1.000000e+00  8.560440e-02 
0.000000e+00  7.504659e-02 
1.000000e+00  5.933014e-02 
2.000000e+00  4.229873e-02 
3.000000e+00  2.709995e-02 
4.000000e+00  1.553267e-02 
5.000000e+00  7.931161e-03 
6.000000e+00  3.558523e-03 
7.000000e+00  1.348974e-03 
8.000000e+00  4.037890e-04 
9.000000e+00  8.761575e-05 
1.000000e+01  1.250376e-05 
1.100000e+01  1.047630e-06 
1.200000e+01  4.484290e-08 
1.300000e+01  8.239722e-10 
1.400000e+01  5.221268e-12 
1.500000e+01  8.770762e-15 
1.600000e+01  0.000000e+00 
1.700000e+01  0.000000e+00 
1.800000e+01  0.000000e+00 
1.900000e+01  0.000000e+00 
2.000000e+01  0.000000e+00 
2.100000e+01  0.000000e+00 
2.200000e+01  0.000000e+00 
2.300000e+01  0.000000e+00 
2.400000e+01  0.000000e+00 
2.500000e+01  0.000000e+00 
2.600000e+01  0.000000e+00 
2.700000e+01  0.000000e+00 
2.800000e+01  0.000000e+00 
2.900000e+01  0.000000e+00 
3.000000e+01  0.000000e+00 


==> c2.dat <==
x y 
-3.000000e+01  7.972050e-09 
-2.900000e+01  1.589192e-08 
-2.800000e+01  3.167237e-08 
-2.700000e+01  6.310391e-08 
-2.600000e+01  1.256811e-07 
-2.500000e+01  2.501952e-07 
-2.400000e+01  4.977715e-07 
-2.300000e+01  9.895898e-07 
-2.200000e+01  1.965479e-06 
-2.100000e+01  3.899064e-06 
-2.000000e+01  7.723103e-06 
-1.900000e+01  1.526812e-05 
-1.800000e+01  3.011029e-05 
-1.700000e+01  5.919567e-05 
-1.600000e+01  1.159147e-04 
-1.500000e+01  2.258314e-04 
-1.400000e+01  4.371356e-04 
-1.300000e+01  8.391764e-04 
-1.200000e+01  1.594054e-03 
-1.100000e+01  2.987536e-03 
-1.000000e+01  5.504525e-03 
-9.000000e+00  9.926492e-03 
-8.000000e+00  1.742614e-02 
-7.000000e+00  2.958972e-02 
-6.000000e+00  4.823192e-02 
-5.000000e+00  7.481871e-02 
-4.000000e+00  1.093808e-01 
-3.000000e+00  1.491266e-01 
-2.000000e+00  1.875546e-01 
-1.000000e+00  2.152946e-01 
0.000000e+00  2.233289e-01 
1.000000e+00  2.074136e-01 
2.000000e+00  1.708885e-01 
3.000000e+00  1.236411e-01 
4.000000e+00  7.759711e-02 
5.000000e+00  4.155391e-02 
6.000000e+00  1.853375e-02 
7.000000e+00  6.641300e-03 
8.000000e+00  1.817243e-03 
9.000000e+00  3.549542e-04 
1.000000e+01  4.539773e-05 
1.100000e+01  3.408425e-06 
1.200000e+01  1.308869e-07 
1.300000e+01  2.161155e-09 
1.400000e+01  1.233147e-11 
1.500000e+01  1.842970e-14 
1.600000e+01  0.000000e+00 
1.700000e+01  0.000000e+00 
1.800000e+01  0.000000e+00 
1.900000e+01  0.000000e+00 
2.000000e+01  0.000000e+00 
2.100000e+01  0.000000e+00 
2.200000e+01  0.000000e+00 
2.300000e+01  0.000000e+00 
2.400000e+01  0.000000e+00 
2.500000e+01  0.000000e+00 
2.600000e+01  0.000000e+00 
2.700000e+01  0.000000e+00 
2.800000e+01  0.000000e+00 
2.900000e+01  0.000000e+00 
3.000000e+01  0.000000e+00 


==> c3.dat <==
x y 
-3.000000e+01  0.000000e+00 
-2.500000e+01  2.571429e-07 
-2.000000e+01  7.328571e-06 
-1.500000e+01  2.250000e-04 
-1.000000e+01  5.177771e-03 
-5.000000e+00  5.224589e-02 
0.000000e+00  7.504864e-02 
5.000000e+00  7.909243e-03 
1.000000e+01  1.330000e-05 
1.500000e+01  0.000000e+00 
2.000000e+01  0.000000e+00 
2.500000e+01  0.000000e+00 
3.000000e+01  0.000000e+00 


==> c4.dat <==
x y 
-3.000000e+01  0.000000e+00 
-2.500000e+01  3.000000e-07 
-2.000000e+01  7.828571e-06 
-1.500000e+01  2.277000e-04 
-1.000000e+01  5.500729e-03 
-5.000000e+00  7.485559e-02 
0.000000e+00  2.233510e-01 
5.000000e+00  4.155237e-02 
1.000000e+01  4.480000e-05 
1.500000e+01  0.000000e+00 
2.000000e+01  0.000000e+00 
2.500000e+01  0.000000e+00 
3.000000e+01  0.000000e+00 


==> c5.dat <==
x y 
-3.000000e+01  8.000000e-09 
-2.900000e+01  1.596210e-08 
-2.800000e+01  3.184857e-08 
-2.700000e+01  6.354626e-08 
-2.600000e+01  1.267915e-07 
-2.500000e+01  2.529822e-07 
-2.400000e+01  5.047659e-07 
-2.300000e+01  1.007140e-06 
-2.200000e+01  2.009509e-06 
-2.100000e+01  4.009498e-06 
-2.000000e+01  8.000000e-06 
-1.900000e+01  1.596210e-05 
-1.800000e+01  3.184857e-05 
-1.700000e+01  6.354626e-05 
-1.600000e+01  1.267915e-04 
-1.500000e+01  2.529822e-04 
-1.400000e+01  5.047659e-04 
-1.300000e+01  1.007140e-03 
-1.200000e+01  2.009509e-03 
-1.100000e+01  4.009498e-03 
-1.000000e+01  8.000000e-03 
-9.000000e+00  1.596210e-02 
-8.000000e+00  3.184857e-02 
-7.000000e+00  6.354626e-02 
-6.000000e+00  1.267915e-01 
-5.000000e+00  2.529822e-01 
-4.000000e+00  5.047659e-01 
-3.000000e+00  1.007140e+00 
-2.000000e+00  2.009509e+00 
-1.000000e+00  4.009498e+00 
0.000000e+00  8.000000e+00 
1.000000e+00  1.596210e+01 
2.000000e+00  3.184857e+01 
3.000000e+00  6.354626e+01 
4.000000e+00  1.267915e+02 
5.000000e+00  2.529822e+02 
6.000000e+00  5.047659e+02 
7.000000e+00  1.007140e+03 
8.000000e+00  2.009509e+03 
9.000000e+00  4.009498e+03 
1.000000e+01  8.000000e+03 
1.100000e+01  1.596210e+04 
1.200000e+01  3.184857e+04 
1.300000e+01  6.354626e+04 
1.400000e+01  1.267915e+05 
1.500000e+01  2.529822e+05 
1.600000e+01  5.047659e+05 
1.700000e+01  1.007140e+06 
1.800000e+01  2.009509e+06 
1.900000e+01  4.009498e+06 
2.000000e+01  8.000000e+06 
2.100000e+01  1.596210e+07 
2.200000e+01  3.184857e+07 
2.300000e+01  6.354626e+07 
2.400000e+01  1.267915e+08 
2.500000e+01  2.529822e+08 
2.600000e+01  5.047659e+08 
2.700000e+01  1.007140e+09 
2.800000e+01  2.009509e+09 
2.900000e+01  4.009498e+09 
3.000000e+01  8.000000e+09 


==> d1.dat <==
x y 
-3.500000e+01  8.561791e-05 
-3.450000e+01  9.604934e-05 
-3.400000e+01  1.077496e-04 
-3.350000e+01  1.208724e-04 
-3.300000e+01  1.355901e-04 
-3.250000e+01  1.520955e-04 
-3.200000e+01  1.706049e-04 
-3.150000e+01  1.913600e-04 
-3.100000e+01  2.146317e-04 
-3.050000e+01  2.407227e-04 
-3.000000e+01  2.699721e-04 
-2.950000e+01  3.027585e-04 
-2.900000e+01  3.395053e-04 
-2.850000e+01  3.806855e-04 
-2.800000e+01  4.268268e-04 
-2.750000e+01  4.785182e-04 
-2.700000e+01  5.364164e-04 
-2.650000e+01  6.012526e-04 
-2.600000e+01  6.738407e-04 
-2.550000e+01  7.550856e-04 
-2.500000e+01  8.459919e-04 
-2.450000e+01  9.476734e-04 
-2.400000e+01  1.061363e-03 
-2.350000e+01  1.188425e-03 
-2.300000e+01  1.330359e-03 
-2.250000e+01  1.488821e-03 
-2.200000e+01  1.665622e-03 
-2.150000e+01  1.862746e-03 
-2.100000e+01  2.082350e-03 
-2.050000e+01  2.326778e-03 
-2.000000e+01  2.598553e-03 
-1.950000e+01  2.900380e-03 
-1.900000e+01  3.235134e-03 
-1.850000e+01  3.605842e-03 
-1.800000e+01  4.015651e-03 
-1.750000e+01  4.467781e-03 
-1.700000e+01  4.965461e-03 
-1.650000e+01  5.511833e-03 
-1.600000e+01  6.109828e-03 
-1.550000e+01  6.762000e-03 
-1.500000e+01  7.470305e-03 
-1.450000e+01  8.235823e-03 
-1.400000e+01  9.058398e-03 
-1.350000e+01  9.936191e-03 
-1.300000e+01  1.086512e-02 
-1.250000e+01  1.183819e-02 
-1.200000e+01  1.284472e-02 
-1.150000e+01  1.386940e-02 
-1.100000e+01  1.489137e-02 
-1.050000e+01  1.588331e-02 
-1.000000e+01  1.681080e-02 
-9.500000e+00  1.763242e-02 
-9.000000e+00  1.830119e-02 
-8.500000e+00  1.876856e-02 
-8.000000e+00  1.899239e-02 
-7.500000e+00  1.895076e-02 
-7.000000e+00  1.866290e-02 
-6.500000e+00  1.821654e-02 
-6.000000e+00  1.779636e-02 
-5.500000e+00  1.770151e-02 
-5.000000e+00  1.833389e-02 
-4.500000e+00  3.680149e-02 
-4.000000e+00  5.056250e-02 
-3.500000e+00  5.966067e-02 
-3.000000e+00  6.465658e-02 
-2.500000e+00  6.646311e-02 
-2.000000e+00  6.607219e-02 
-1.500000e+00  6.430075e-02 
-1.000000e+00  6.167207e-02 
-5.000000e-01  5.845009e-02 
0.000000e+00  5.474889e-02 
5.000000e-01  5.062990e-02 
1.000000e+00  4.615372e-02 
1.500000e+00  4.139821e-02 
2.000000e+00  3.646175e-02 
2.500000e+00  3.146095e-02 
3.000000e+00  2.652529e-02 
3.500000e+00  2.178924e-02 
4.000000e+00  1.738217e-02 
4.500000e+00  1.341719e-02 
5.000000e+00  9.980147e-03 
5.500000e+00  7.120942e-03 
6.000000e+00  4.848729e-03 
6.500000e+00  3.132573e-03 
7.000000e+00  1.907857e-03 
7.500000e+00  1.087446e-03 
8.000000e+00  5.753722e-04 
8.500000e+00  2.800280e-04 
9.000000e+00  1.240834e-04 
9.500000e+00  4.948707e-05 
1.000000e+01  1.753613e-05 


==> d10.dat <==
x y 
-3.500000e+01  8.750000e-05 
-3.000000e+01  2.696000e-04 
-2.500000e+01  8.337000e-04 
-2.000000e+01  2.706600e-03 
-1.500000e+01  8.395900e-03 
-1.000000e+01  2.505360e-02 
-5.000000e+00  6.797790e-02 
0.000000e+00  2.481970e-01 
5.000000e+00  5.096610e-02 
1.000000e+01  5.670000e-05 


==> d11.dat <==
x y 
-3.500000e+01  8.568343e-05 
-3.450000e+01  9.613182e-05 
-3.400000e+01  1.078534e-04 
-3.350000e+01  1.210031e-04 
-3.300000e+01  1.357546e-04 
-3.250000e+01  1.523027e-04 
-3.200000e+01  1.708657e-04 
-3.150000e+01  1.916883e-04 
-3.100000e+01  2.150450e-04 
-3.050000e+01  2.412431e-04 
-3.000000e+01  2.706271e-04 
-2.950000e+01  3.035831e-04 
-2.900000e+01  3.405434e-04 
-2.850000e+01  3.819922e-04 
-2.800000e+01  4.284717e-04 
-2.750000e+01  4.805889e-04 
-2.700000e+01  5.390230e-04 
-2.650000e+01  6.045337e-04 
-2.600000e+01  6.779710e-04 
-2.550000e+01  7.602847e-04 
-2.500000e+01  8.525362e-04 
-2.450000e+01  9.559109e-04 
-2.400000e+01  1.071732e-03 
-2.350000e+01  1.201475e-03 
-2.300000e+01  1.346785e-03 
-2.250000e+01  1.509494e-03 
-2.200000e+01  1.691641e-03 
-2.150000e+01  1.895491e-03 
-2.100000e+01  2.123559e-03 
-2.050000e+01  2.378635e-03 
-2.000000e+01  2.663807e-03 
-1.950000e+01  2.982486e-03 
-1.900000e+01  3.338439e-03 
-1.850000e+01  3.735808e-03 
-1.800000e+01  4.179146e-03 
-1.750000e+01  4.673434e-03 
-1.700000e+01  5.224113e-03 
-1.650000e+01  5.837100e-03 
-1.600000e+01  6.518806e-03 
-1.550000e+01  7.276144e-03 
-1.500000e+01  8.116530e-03 
-1.450000e+01  9.047868e-03 
-1.400000e+01  1.007853e-02 
-1.350000e+01  1.121731e-02 
-1.300000e+01  1.247334e-02 
-1.250000e+01  1.385605e-02 
-1.200000e+01  1.537499e-02 
-1.150000e+01  1.703973e-02 
-1.100000e+01  1.885968e-02 
-1.050000e+01  2.084389e-02 
-1.000000e+01  2.300083e-02 
-9.500000e+00  2.533818e-02 
-9.000000e+00  2.786263e-02 
-8.500000e+00  3.057972e-02 
-8.000000e+00  3.349375e-02 
-7.500000e+00  3.660782e-02 
-7.000000e+00  3.992404e-02 
-6.500000e+00  4.344397e-02 
-6.000000e+00  4.716931e-02 
-5.500000e+00  5.110291e-02 
-5.000000e+00  5.525004e-02 
-4.500000e+00  7.957021e-02 
-4.000000e+00  1.024260e-01 
-3.500000e+00  1.233414e-01 
-3.000000e+00  1.418382e-01 
-2.500000e+00  1.574569e-01 
-2.000000e+00  1.697808e-01 
-1.500000e+00  1.784635e-01 
-1.000000e+00  1.832577e-01 
-5.000000e-01  1.840425e-01 
0.000000e+00  1.808469e-01 
5.000000e-01  1.738652e-01 
1.000000e+00  1.634609e-01 
1.500000e+00  1.501585e-01 
2.000000e+00  1.346190e-01 
2.500000e+00  1.176039e-01 
3.000000e+00  9.992565e-02 
3.500000e+00  8.239182e-02 
4.000000e+00  6.574585e-02 
4.500000e+00  5.061146e-02 
5.000000e+00  3.744698e-02 
5.500000e+00  2.651622e-02 
6.000000e+00  1.788114e-02 
6.500000e+00  1.141890e-02 
7.000000e+00  6.861526e-03 
7.500000e+00  3.851568e-03 
8.000000e+00  2.003200e-03 
8.500000e+00  9.565023e-04 
9.000000e+00  4.149890e-04 
9.500000e+00  1.617137e-04 
1.000000e+01  5.587049e-05 


==> d12.dat <==
x y 
-3.500000e+01  8.570197e-05 
-3.450000e+01  9.615516e-05 
-3.400000e+01  1.078828e-04 
-3.350000e+01  1.210401e-04 
-3.300000e+01  1.358012e-04 
-3.250000e+01  1.523613e-04 
-3.200000e+01  1.709394e-04 
-3.150000e+01  1.917812e-04 
-3.100000e+01  2.151618e-04 
-3.050000e+01  2.413901e-04 
-3.000000e+01  2.708122e-04 
-2.950000e+01  3.038160e-04 
-2.900000e+01  3.408364e-04 
-2.850000e+01  3.823610e-04 
-2.800000e+01  4.289358e-04 
-2.750000e+01  4.811729e-04 
-2.700000e+01  5.397578e-04 
-2.650000e+01  6.054582e-04 
-2.600000e+01  6.791340e-04 
-2.550000e+01  7.617477e-04 
-2.500000e+01  8.543763e-04 
-2.450000e+01  9.582252e-04 
-2.400000e+01  1.074642e-03 
-2.350000e+01  1.205134e-03 
-2.300000e+01  1.351385e-03 
-2.250000e+01  1.515276e-03 
-2.200000e+01  1.698907e-03 
-2.150000e+01  1.904620e-03 
-2.100000e+01  2.135026e-03 
-2.050000e+01  2.393035e-03 
-2.000000e+01  2.681884e-03 
-1.950000e+01  3.005173e-03 
-1.900000e+01  3.366899e-03 
-1.850000e+01  3.771495e-03 
-1.800000e+01  4.223872e-03 
-1.750000e+01  4.729459e-03 
-1.700000e+01  5.294249e-03 
-1.650000e+01  5.924841e-03 
-1.600000e+01  6.628487e-03 
-1.550000e+01  7.413134e-03 
-1.500000e+01  8.287463e-03 
-1.450000e+01  9.260924e-03 
-1.400000e+01  1.034377e-02 
-1.350000e+01  1.154706e-02 
-1.300000e+01  1.288268e-02 
-1.250000e+01  1.436332e-02 
-1.200000e+01  1.600242e-02 
-1.150000e+01  1.781413e-02 
-1.100000e+01  1.981320e-02 
-1.050000e+01  2.201481e-02 
-1.000000e+01  2.443443e-02 
-9.500000e+00  2.708754e-02 
-9.000000e+00  2.998933e-02 
-8.500000e+00  3.315438e-02 
-8.000000e+00  3.659623e-02 
-7.500000e+00  4.032692e-02 
-7.000000e+00  4.435655e-02 
-6.500000e+00  4.869272e-02 
-6.000000e+00  5.334011e-02 
-5.500000e+00  5.830000e-02 
-5.000000e+00  6.356998e-02 
-4.500000e+00  8.909413e-02 
-4.000000e+00  1.132102e-01 
-3.500000e+00  1.354068e-01 
-3.000000e+00  1.551597e-01 
-2.500000e+00  1.719529e-01 
-2.000000e+00  1.853054e-01 
-1.500000e+00  1.948027e-01 
-1.000000e+00  2.001316e-01 
-5.000000e-01  2.011143e-01 
0.000000e+00  1.977400e-01 
5.000000e-01  1.901875e-01 
1.000000e+00  1.788343e-01 
1.500000e+00  1.642489e-01 
2.000000e+00  1.471651e-01 
2.500000e+00  1.284370e-01 
3.000000e+00  1.089800e-01 
3.500000e+00  8.970240e-02 
4.000000e+00  7.143541e-02 
4.500000e+00  5.486873e-02 
5.000000e+00  4.050065e-02 
5.500000e+00  2.860853e-02 
6.000000e+00  1.924493e-02 
6.500000e+00  1.226040e-02 
7.000000e+00  7.350230e-03 
7.500000e+00  4.116911e-03 
8.000000e+00  2.136851e-03 
8.500000e+00  1.018401e-03 
9.000000e+00  4.410834e-04 
9.500000e+00  1.716134e-04 
1.000000e+01  5.920733e-05 


==> d13.dat <==
x y 
-3.500000e+01  8.571042e-05 
-3.450000e+01  9.616579e-05 
-3.400000e+01  1.078962e-04 
-3.350000e+01  1.210569e-04 
-3.300000e+01  1.358224e-04 
-3.250000e+01  1.523880e-04 
-3.200000e+01  1.709730e-04 
-3.150000e+01  1.918235e-04 
-3.100000e+01  2.152151e-04 
-3.050000e+01  2.414571e-04 
-3.000000e+01  2.708965e-04 
-2.950000e+01  3.039222e-04 
-2.900000e+01  3.409701e-04 
-2.850000e+01  3.825292e-04 
-2.800000e+01  4.291475e-04 
-2.750000e+01  4.814393e-04 
-2.700000e+01  5.400929e-04 
-2.650000e+01  6.058800e-04 
-2.600000e+01  6.796647e-04 
-2.550000e+01  7.624153e-04 
-2.500000e+01  8.552162e-04 
-2.450000e+01  9.592818e-04 
-2.400000e+01  1.075971e-03 
-2.350000e+01  1.206806e-03 
-2.300000e+01  1.353487e-03 
-2.250000e+01  1.517919e-03 
-2.200000e+01  1.702229e-03 
-2.150000e+01  1.908796e-03 
-2.100000e+01  2.140274e-03 
-2.050000e+01  2.399629e-03 
-2.000000e+01  2.690167e-03 
-1.950000e+01  3.015574e-03 
-1.900000e+01  3.379956e-03 
-1.850000e+01  3.787882e-03 
-1.800000e+01  4.244429e-03 
-1.750000e+01  4.755237e-03 
-1.700000e+01  5.326559e-03 
-1.650000e+01  5.965315e-03 
-1.600000e+01  6.679157e-03 
-1.550000e+01  7.476526e-03 
-1.500000e+01  8.366709e-03 
-1.450000e+01  9.359907e-03 
-1.400000e+01  1.046728e-02 
-1.350000e+01  1.170102e-02 
-1.300000e+01  1.307437e-02 
-1.250000e+01  1.460164e-02 
-1.200000e+01  1.629829e-02 
-1.150000e+01  1.818081e-02 
-1.100000e+01  2.026677e-02 
-1.050000e+01  2.257468e-02 
-1.000000e+01  2.512385e-02 
-9.500000e+00  2.793420e-02 
-9.000000e+00  3.102599e-02 
-8.500000e+00  3.441942e-02 
-8.000000e+00  3.813416e-02 
-7.500000e+00  4.218875e-02 
-7.000000e+00  4.659989e-02 
-6.500000e+00  5.138152e-02 
-6.000000e+00  5.654387e-02 
-5.500000e+00  6.209228e-02 
-5.000000e+00  6.802599e-02 
-4.500000e+00  9.667095e-02 
-4.000000e+00  1.247621e-01 
-3.500000e+00  1.516910e-01 
-3.000000e+00  1.767755e-01 
-2.500000e+00  1.992792e-01 
-2.000000e+00  2.184416e-01 
-1.500000e+00  2.335191e-01 
-1.000000e+00  2.438375e-01 
-5.000000e-01  2.488532e-01 
0.000000e+00  2.482173e-01 
5.000000e-01  2.418386e-01 
1.000000e+00  2.299322e-01 
1.500000e+00  2.130470e-01 
2.000000e+00  1.920587e-01 
2.500000e+00  1.681235e-01 
3.000000e+00  1.425897e-01 
3.500000e+00  1.168745e-01 
4.000000e+00  9.232144e-02 
4.500000e+00  7.006178e-02 
5.000000e+00  5.090351e-02 
5.500000e+00  3.527108e-02 
6.000000e+00  2.320612e-02 
6.500000e+00  1.442631e-02 
7.000000e+00  8.426198e-03 
7.500000e+00  4.594369e-03 
8.000000e+00  2.321196e-03 
8.500000e+00  1.077414e-03 
9.000000e+00  4.549789e-04 
9.500000e+00  1.728603e-04 
1.000000e+01  5.834415e-05 


==> d14.dat <==
x y 
-3.500000e+01  8.571047e-05 
-3.450000e+01  9.616586e-05 
-3.400000e+01  1.078963e-04 
-3.350000e+01  1.210571e-04 
-3.300000e+01  1.358225e-04 
-3.250000e+01  1.523882e-04 
-3.200000e+01  1.709733e-04 
-3.150000e+01  1.918237e-04 
-3.100000e+01  2.152154e-04 
-3.050000e+01  2.414576e-04 
-3.000000e+01  2.708971e-04 
-2.950000e+01  3.039229e-04 
-2.900000e+01  3.409710e-04 
-2.850000e+01  3.825303e-04 
-2.800000e+01  4.291489e-04 
-2.750000e+01  4.814411e-04 
-2.700000e+01  5.400952e-04 
-2.650000e+01  6.058828e-04 
-2.600000e+01  6.796683e-04 
-2.550000e+01  7.624198e-04 
-2.500000e+01  8.552219e-04 
-2.450000e+01  9.592889e-04 
-2.400000e+01  1.075980e-03 
-2.350000e+01  1.206817e-03 
-2.300000e+01  1.353501e-03 
-2.250000e+01  1.517937e-03 
-2.200000e+01  1.702252e-03 
-2.150000e+01  1.908824e-03 
-2.100000e+01  2.140310e-03 
-2.050000e+01  2.399674e-03 
-2.000000e+01  2.690223e-03 
-1.950000e+01  3.015645e-03 
-1.900000e+01  3.380045e-03 
-1.850000e+01  3.787993e-03 
-1.800000e+01  4.244569e-03 
-1.750000e+01  4.755413e-03 
-1.700000e+01  5.326778e-03 
-1.650000e+01  5.965591e-03 
-1.600000e+01  6.679503e-03 
-1.550000e+01  7.476959e-03 
-1.500000e+01  8.367252e-03 
-1.450000e+01  9.360586e-03 
-1.400000e+01  1.046813e-02 
-1.350000e+01  1.170208e-02 
-1.300000e+01  1.307569e-02 
-1.250000e+01  1.460330e-02 
-1.200000e+01  1.630035e-02 
-1.150000e+01  1.818337e-02 
-1.100000e+01  2.026996e-02 
-1.050000e+01  2.257863e-02 
-1.000000e+01  2.512874e-02 
-9.500000e+00  2.794025e-02 
-9.000000e+00  3.103346e-02 
-8.500000e+00  3.442861e-02 
-8.000000e+00  3.814543e-02 
-7.500000e+00  4.220253e-02 
-7.000000e+00  4.661669e-02 
-6.500000e+00  5.140191e-02 
-6.000000e+00  5.656852e-02 
-5.500000e+00  6.212194e-02 
-5.000000e+00  6.806146e-02 
-4.500000e+00  9.671313e-02 
-4.000000e+00  1.248119e-01 
-3.500000e+00  1.517493e-01 
-3.000000e+00  1.768433e-01 
-2.500000e+00  1.993574e-01 
-2.000000e+00  2.185306e-01 
-1.500000e+00  2.336192e-01 
-1.000000e+00  2.439489e-01 
-5.000000e-01  2.489751e-01 
0.000000e+00  2.483488e-01 
5.000000e-01  2.419777e-01 
1.000000e+00  2.300766e-01 
1.500000e+00  2.131936e-01 
2.000000e+00  1.922041e-01 
2.500000e+00  1.682639e-01 
3.000000e+00  1.427214e-01 
3.500000e+00  1.169941e-01 
4.000000e+00  9.242634e-02 
4.500000e+00  7.015030e-02 
5.000000e+00  5.097511e-02 
5.500000e+00  3.532638e-02 
6.000000e+00  2.324670e-02 
6.500000e+00  1.445448e-02 
7.000000e+00  8.444570e-03 
7.500000e+00  4.605559e-03 
8.000000e+00  2.327513e-03 
8.500000e+00  1.080689e-03 
9.000000e+00  4.565239e-04 
9.500000e+00  1.735156e-04 
1.000000e+01  5.859101e-05 


==> d15.dat <==
x y 
-3.500000e+01  8.573143e-05 
-3.450000e+01  9.619225e-05 
-3.400000e+01  1.079295e-04 
-3.350000e+01  1.210989e-04 
-3.300000e+01  1.358752e-04 
-3.250000e+01  1.524544e-04 
-3.200000e+01  1.710567e-04 
-3.150000e+01  1.919288e-04 
-3.100000e+01  2.153476e-04 
-3.050000e+01  2.416240e-04 
-3.000000e+01  2.711066e-04 
-2.950000e+01  3.041866e-04 
-2.900000e+01  3.413030e-04 
-2.850000e+01  3.829482e-04 
-2.800000e+01  4.296750e-04 
-2.750000e+01  4.821033e-04 
-2.700000e+01  5.409288e-04 
-2.650000e+01  6.069320e-04 
-2.600000e+01  6.809890e-04 
-2.550000e+01  7.640822e-04 
-2.500000e+01  8.573143e-04 
-2.450000e+01  9.619225e-04 
-2.400000e+01  1.079295e-03 
-2.350000e+01  1.210989e-03 
-2.300000e+01  1.358752e-03 
-2.250000e+01  1.524544e-03 
-2.200000e+01  1.710567e-03 
-2.150000e+01  1.919288e-03 
-2.100000e+01  2.153476e-03 
-2.050000e+01  2.416240e-03 
-2.000000e+01  2.711066e-03 
-1.950000e+01  3.041866e-03 
-1.900000e+01  3.413030e-03 
-1.850000e+01  3.829482e-03 
-1.800000e+01  4.296750e-03 
-1.750000e+01  4.821033e-03 
-1.700000e+01  5.409288e-03 
-1.650000e+01  6.069320e-03 
-1.600000e+01  6.809890e-03 
-1.550000e+01  7.640822e-03 
-1.500000e+01  8.573143e-03 
-1.450000e+01  9.619225e-03 
-1.400000e+01  1.079295e-02 
-1.350000e+01  1.210989e-02 
-1.300000e+01  1.358752e-02 
-1.250000e+01  1.524544e-02 
-1.200000e+01  1.710567e-02 
-1.150000e+01  1.919288e-02 
-1.100000e+01  2.153476e-02 
-1.050000e+01  2.416240e-02 
-1.000000e+01  2.711066e-02 
-9.500000e+00  3.041866e-02 
-9.000000e+00  3.413030e-02 
-8.500000e+00  3.829482e-02 
-8.000000e+00  4.296750e-02 
-7.500000e+00  4.821033e-02 
-7.000000e+00  5.409288e-02 
-6.500000e+00  6.069320e-02 
-6.000000e+00  6.809890e-02 
-5.500000e+00  7.640822e-02 
-5.000000e+00  8.573143e-02 
-4.500000e+00  9.619225e-02 
-4.000000e+00  1.079295e-01 
-3.500000e+00  1.210989e-01 
-3.000000e+00  1.358752e-01 
-2.500000e+00  1.524544e-01 
-2.000000e+00  1.710567e-01 
-1.500000e+00  1.919288e-01 
-1.000000e+00  2.153476e-01 
-5.000000e-01  2.416240e-01 
0.000000e+00  2.711066e-01 
5.000000e-01  3.041866e-01 
1.000000e+00  3.413030e-01 
1.500000e+00  3.829482e-01 
2.000000e+00  4.296750e-01 
2.500000e+00  4.821033e-01 
3.000000e+00  5.409288e-01 
3.500000e+00  6.069320e-01 
4.000000e+00  6.809890e-01 
4.500000e+00  7.640822e-01 
5.000000e+00  8.573143e-01 
5.500000e+00  9.619225e-01 
6.000000e+00  1.079295e+00 
6.500000e+00  1.210989e+00 
7.000000e+00  1.358752e+00 
7.500000e+00  1.524544e+00 
8.000000e+00  1.710567e+00 
8.500000e+00  1.919288e+00 
9.000000e+00  2.153476e+00 
9.500000e+00  2.416240e+00 
1.000000e+01  2.711066e+00 


==> d16.dat <==
x y 
-3.500000e+01  1.911000e-04 
-3.000000e+01  6.249000e-04 
-2.500000e+01  1.993300e-03 
-2.000000e+01  6.225000e-03 
-1.500000e+01  1.865600e-02 
-1.000000e+01  5.108230e-02 
-5.000000e+00  9.798950e-02 
0.000000e+00  4.014240e-02 
5.000000e+00  1.226010e-02 
1.000000e+01  2.120000e-05 


==> d17.dat <==
x y 
-3.500000e+01  2.011000e-04 
-3.000000e+01  6.346000e-04 
-2.500000e+01  1.987300e-03 
-2.000000e+01  6.249700e-03 
-1.500000e+01  1.886710e-02 
-1.000000e+01  5.250950e-02 
-5.000000e+00  1.129374e-01 
0.000000e+00  1.467770e-01 
5.000000e+00  4.533860e-02 
1.000000e+01  6.480000e-05 


==> d18.dat <==
x y 
-3.500000e+01  1.952000e-04 
-3.000000e+01  6.373000e-04 
-2.500000e+01  2.002800e-03 
-2.000000e+01  6.248700e-03 
-1.500000e+01  1.926950e-02 
-1.000000e+01  5.641510e-02 
-5.000000e+00  1.418972e-01 
0.000000e+00  2.390962e-01 
5.000000e+00  6.419610e-02 
1.000000e+01  7.430000e-05 


==> d19.dat <==
x y 
-3.500000e+01  1.976000e-04 
-3.000000e+01  6.234000e-04 
-2.500000e+01  1.989800e-03 
-2.000000e+01  6.238800e-03 
-1.500000e+01  1.905180e-02 
-1.000000e+01  5.442970e-02 
-5.000000e+00  1.249173e-01 
0.000000e+00  1.600878e-01 
5.000000e+00  2.914800e-02 
1.000000e+01  4.250000e-05 


==> d2.dat <==
x y 
-3.500000e+01  8.569077e-05 
-3.450000e+01  9.614107e-05 
-3.400000e+01  1.078650e-04 
-3.350000e+01  1.210178e-04 
-3.300000e+01  1.357731e-04 
-3.250000e+01  1.523259e-04 
-3.200000e+01  1.708949e-04 
-3.150000e+01  1.917251e-04 
-3.100000e+01  2.150912e-04 
-3.050000e+01  2.413012e-04 
-3.000000e+01  2.707002e-04 
-2.950000e+01  3.036751e-04 
-2.900000e+01  3.406591e-04 
-2.850000e+01  3.821377e-04 
-2.800000e+01  4.286548e-04 
-2.750000e+01  4.808191e-04 
-2.700000e+01  5.393123e-04 
-2.650000e+01  6.048975e-04 
-2.600000e+01  6.784281e-04 
-2.550000e+01  7.608590e-04 
-2.500000e+01  8.532577e-04 
-2.450000e+01  9.568170e-04 
-2.400000e+01  1.072870e-03 
-2.350000e+01  1.202903e-03 
-2.300000e+01  1.348577e-03 
-2.250000e+01  1.511741e-03 
-2.200000e+01  1.694457e-03 
-2.150000e+01  1.899018e-03 
-2.100000e+01  2.127976e-03 
-2.050000e+01  2.384161e-03 
-2.000000e+01  2.670715e-03 
-1.950000e+01  2.991115e-03 
-1.900000e+01  3.349206e-03 
-1.850000e+01  3.749229e-03 
-1.800000e+01  4.195852e-03 
-1.750000e+01  4.694200e-03 
-1.700000e+01  5.249884e-03 
-1.650000e+01  5.869022e-03 
-1.600000e+01  6.558263e-03 
-1.550000e+01  7.324796e-03 
-1.500000e+01  8.176352e-03 
-1.450000e+01  9.121190e-03 
-1.400000e+01  1.016807e-02 
-1.350000e+01  1.132618e-02 
-1.300000e+01  1.260509e-02 
-1.250000e+01  1.401455e-02 
-1.200000e+01  1.556443e-02 
-1.150000e+01  1.726439e-02 
-1.100000e+01  1.912369e-02 
-1.050000e+01  2.115083e-02 
-1.000000e+01  2.335325e-02 
-9.500000e+00  2.573696e-02 
-9.000000e+00  2.830637e-02 
-8.500000e+00  3.106432e-02 
-8.000000e+00  3.401263e-02 
-7.500000e+00  3.715340e-02 
-7.000000e+00  4.049151e-02 
-6.500000e+00  4.403824e-02 
-6.000000e+00  4.781609e-02 
-5.500000e+00  5.186329e-02 
-5.000000e+00  5.623597e-02 
-4.500000e+00  7.766544e-02 
-4.000000e+00  9.329291e-02 
-3.500000e+00  1.030006e-01 
-3.000000e+00  1.073931e-01 
-2.500000e+00  1.076031e-01 
-2.000000e+00  1.049210e-01 
-1.500000e+00  1.004377e-01 
-1.000000e+00  9.486911e-02 
-5.000000e-01  8.859242e-02 
0.000000e+00  8.178727e-02 
5.000000e-01  7.456269e-02 
1.000000e+00  6.702436e-02 
1.500000e+00  5.929696e-02 
2.000000e+00  5.152677e-02 
2.500000e+00  4.387699e-02 
3.000000e+00  3.651951e-02 
3.500000e+00  2.962382e-02 
4.000000e+00  2.334403e-02 
4.500000e+00  1.780524e-02 
5.000000e+00  1.309129e-02 
5.500000e+00  9.236112e-03 
6.000000e+00  6.220629e-03 
6.500000e+00  3.976603e-03 
7.000000e+00  2.397243e-03 
7.500000e+00  1.352945e-03 
8.000000e+00  7.090524e-04 
8.500000e+00  3.419308e-04 
9.000000e+00  1.501783e-04 
9.500000e+00  5.938687e-05 
1.000000e+01  2.087297e-05 


==> d20.dat <==
x y 
-3.500000e+01  1.922000e-04 
-3.000000e+01  6.435000e-04 
-2.500000e+01  1.988400e-03 
-2.000000e+01  6.202800e-03 
-1.500000e+01  1.909120e-02 
-1.000000e+01  5.489840e-02 
-5.000000e+00  1.300210e-01 
0.000000e+00  1.987424e-01 
5.000000e+00  6.040080e-02 
1.000000e+01  8.860000e-05 


==> d21.dat <==
x y 
-3.500000e+01  1.957000e-04 
-3.000000e+01  6.173000e-04 
-2.500000e+01  1.984100e-03 
-2.000000e+01  6.295000e-03 
-1.500000e+01  1.922480e-02 
-1.000000e+01  5.647800e-02 
-5.000000e+00  1.418755e-01 
0.000000e+00  2.390758e-01 
5.000000e+00  6.457150e-02 
1.000000e+01  7.510000e-05 


==> d22.dat <==
x y 
-3.500000e+01  1.997743e-04 
-3.450000e+01  2.241341e-04 
-3.400000e+01  2.514620e-04 
-3.350000e+01  2.821190e-04 
-3.300000e+01  3.165100e-04 
-3.250000e+01  3.550890e-04 
-3.200000e+01  3.983646e-04 
-3.150000e+01  4.469072e-04 
-3.100000e+01  5.013561e-04 
-3.050000e+01  5.624275e-04 
-3.000000e+01  6.309240e-04 
-2.950000e+01  7.077448e-04 
-2.900000e+01  7.938967e-04 
-2.850000e+01  8.905076e-04 
-2.800000e+01  9.988398e-04 
-2.750000e+01  1.120306e-03 
-2.700000e+01  1.256488e-03 
-2.650000e+01  1.409153e-03 
-2.600000e+01  1.580277e-03 
-2.550000e+01  1.772072e-03 
-2.500000e+01  1.987003e-03 
-2.450000e+01  2.227825e-03 
-2.400000e+01  2.497613e-03 
-2.350000e+01  2.799792e-03 
-2.300000e+01  3.138179e-03 
-2.250000e+01  3.517022e-03 
-2.200000e+01  3.941044e-03 
-2.150000e+01  4.415488e-03 
-2.100000e+01  4.946170e-03 
-2.050000e+01  5.539531e-03 
-2.000000e+01  6.202689e-03 
-1.950000e+01  6.943499e-03 
-1.900000e+01  7.770606e-03 
-1.850000e+01  8.693502e-03 
-1.800000e+01  9.722578e-03 
-1.750000e+01  1.086917e-02 
-1.700000e+01  1.214560e-02 
-1.650000e+01  1.356518e-02 
-1.600000e+01  1.514225e-02 
-1.550000e+01  1.689213e-02 
-1.500000e+01  1.883108e-02 
-1.450000e+01  2.097616e-02 
-1.400000e+01  2.334513e-02 
-1.350000e+01  2.595619e-02 
-1.300000e+01  2.882764e-02 
-1.250000e+01  3.197749e-02 
-1.200000e+01  3.542289e-02 
-1.150000e+01  3.917944e-02 
-1.100000e+01  4.326030e-02 
-1.050000e+01  4.767515e-02 
-1.000000e+01  5.242893e-02 
-9.500000e+00  5.752041e-02 
-9.000000e+00  6.294049e-02 
-8.500000e+00  6.867048e-02 
-8.000000e+00  7.468026e-02 
-7.500000e+00  8.092642e-02 
-7.000000e+00  8.735078e-02 
-6.500000e+00  9.387932e-02 
-6.000000e+00  1.004219e-01 
-5.500000e+00  1.068734e-01 
-5.000000e+00  1.131161e-01 
-4.500000e+00  1.190252e-01 
-4.000000e+00  1.244757e-01 
-3.500000e+00  1.293535e-01 
-3.000000e+00  1.335683e-01 
-2.500000e+00  1.370696e-01 
-2.000000e+00  1.398631e-01 
-1.500000e+00  1.420255e-01 
-1.000000e+00  1.437153e-01 
-5.000000e-01  1.451745e-01 
0.000000e+00  1.467174e-01 
5.000000e-01  1.556457e-01 
1.000000e+00  1.576257e-01 
1.500000e+00  1.533280e-01 
2.000000e+00  1.437252e-01 
2.500000e+00  1.300197e-01 
3.000000e+00  1.135470e-01 
3.500000e+00  9.566452e-02 
4.000000e+00  7.764295e-02 
4.500000e+00  6.057111e-02 
5.000000e+00  4.528487e-02 
5.500000e+00  3.232589e-02 
6.000000e+00  2.193377e-02 
6.500000e+00  1.407207e-02 
7.000000e+00  8.484863e-03 
7.500000e+00  4.774769e-03 
8.000000e+00  2.487941e-03 
8.500000e+00  1.189608e-03 
9.000000e+00  5.166865e-04 
9.500000e+00  2.015237e-04 
1.000000e+01  6.967767e-05 


==> d23.dat <==
x y 
-3.500000e+01  1.998031e-04 
-3.450000e+01  2.241704e-04 
-3.400000e+01  2.515076e-04 
-3.350000e+01  2.821765e-04 
-3.300000e+01  3.165824e-04 
-3.250000e+01  3.551800e-04 
-3.200000e+01  3.984792e-04 
-3.150000e+01  4.470515e-04 
-3.100000e+01  5.015377e-04 
-3.050000e+01  5.626561e-04 
-3.000000e+01  6.312117e-04 
-2.950000e+01  7.081069e-04 
-2.900000e+01  7.943525e-04 
-2.850000e+01  8.910813e-04 
-2.800000e+01  9.995618e-04 
-2.750000e+01  1.121215e-03 
-2.700000e+01  1.257631e-03 
-2.650000e+01  1.410592e-03 
-2.600000e+01  1.582088e-03 
-2.550000e+01  1.774350e-03 
-2.500000e+01  1.989869e-03 
-2.450000e+01  2.231432e-03 
-2.400000e+01  2.502151e-03 
-2.350000e+01  2.805500e-03 
-2.300000e+01  3.145358e-03 
-2.250000e+01  3.526051e-03 
-2.200000e+01  3.952397e-03 
-2.150000e+01  4.429762e-03 
-2.100000e+01  4.964115e-03 
-2.050000e+01  5.562086e-03 
-2.000000e+01  6.231033e-03 
-1.950000e+01  6.979110e-03 
-1.900000e+01  7.815335e-03 
-1.850000e+01  8.749668e-03 
-1.800000e+01  9.793084e-03 
-1.750000e+01  1.095765e-02 
-1.700000e+01  1.225658e-02 
-1.650000e+01  1.370433e-02 
-1.600000e+01  1.531664e-02 
-1.550000e+01  1.711055e-02 
-1.500000e+01  1.910448e-02 
-1.450000e+01  2.131814e-02 
-1.400000e+01  2.377256e-02 
-1.350000e+01  2.648994e-02 
-1.300000e+01  2.949350e-02 
-1.250000e+01  3.280722e-02 
-1.200000e+01  3.645553e-02 
-1.150000e+01  4.046279e-02 
-1.100000e+01  4.485271e-02 
-1.050000e+01  4.964753e-02 
-1.000000e+01  5.486705e-02 
-9.500000e+00  6.052745e-02 
-9.000000e+00  6.663983e-02 
-8.500000e+00  7.320856e-02 
-8.000000e+00  8.022942e-02 
-7.500000e+00  8.768752e-02 
-7.000000e+00  9.555517e-02 
-6.500000e+00  1.037898e-01 
-6.000000e+00  1.123319e-01 
-5.500000e+00  1.211039e-01 
-5.000000e+00  1.300092e-01 
-4.500000e+00  1.389331e-01 
-4.000000e+00  1.477444e-01 
-3.500000e+00  1.563004e-01 
-3.000000e+00  1.644530e-01 
-2.500000e+00  1.720582e-01 
-2.000000e+00  1.789875e-01 
-1.500000e+00  1.851410e-01 
-1.000000e+00  1.904613e-01 
-5.000000e-01  1.949448e-01 
0.000000e+00  1.986490e-01 
5.000000e-01  2.086347e-01 
1.000000e+00  2.103754e-01 
1.500000e+00  2.044334e-01 
2.000000e+00  1.917873e-01 
2.500000e+00  1.737780e-01 
3.000000e+00  1.520084e-01 
3.500000e+00  1.282061e-01 
4.000000e+00  1.040660e-01 
4.500000e+00  8.109570e-02 
5.000000e+00  6.048435e-02 
5.500000e+00  4.301734e-02 
6.000000e+00  2.904799e-02 
6.500000e+00  1.852992e-02 
7.000000e+00  1.110186e-02 
7.500000e+00  6.205664e-03 
8.000000e+00  3.211674e-03 
8.500000e+00  1.525542e-03 
9.000000e+00  6.584559e-04 
9.500000e+00  2.553321e-04 
1.000000e+01  8.781730e-05 


==> d24.dat <==
x y 
-3.500000e+01  1.998221e-04 
-3.450000e+01  2.241942e-04 
-3.400000e+01  2.515377e-04 
-3.350000e+01  2.822143e-04 
-3.300000e+01  3.166300e-04 
-3.250000e+01  3.552400e-04 
-3.200000e+01  3.985547e-04 
-3.150000e+01  4.471465e-04 
-3.100000e+01  5.016573e-04 
-3.050000e+01  5.628066e-04 
-3.000000e+01  6.314012e-04 
-2.950000e+01  7.083454e-04 
-2.900000e+01  7.946528e-04 
-2.850000e+01  8.914592e-04 
-2.800000e+01  1.000037e-03 
-2.750000e+01  1.121814e-03 
-2.700000e+01  1.258385e-03 
-2.650000e+01  1.411540e-03 
-2.600000e+01  1.583281e-03 
-2.550000e+01  1.775851e-03 
-2.500000e+01  1.991758e-03 
-2.450000e+01  2.233809e-03 
-2.400000e+01  2.505141e-03 
-2.350000e+01  2.809262e-03 
-2.300000e+01  3.150090e-03 
-2.250000e+01  3.532003e-03 
-2.200000e+01  3.959882e-03 
-2.150000e+01  4.439174e-03 
-2.100000e+01  4.975949e-03 
-2.050000e+01  5.576962e-03 
-2.000000e+01  6.249730e-03 
-1.950000e+01  7.002605e-03 
-1.900000e+01  7.844853e-03 
-1.850000e+01  8.786744e-03 
-1.800000e+01  9.839639e-03 
-1.750000e+01  1.101609e-02 
-1.700000e+01  1.232991e-02 
-1.650000e+01  1.379631e-02 
-1.600000e+01  1.543196e-02 
-1.550000e+01  1.725507e-02 
-1.500000e+01  1.928548e-02 
-1.450000e+01  2.154469e-02 
-1.400000e+01  2.405591e-02 
-1.350000e+01  2.684405e-02 
-1.300000e+01  2.993565e-02 
-1.250000e+01  3.335875e-02 
-1.200000e+01  3.714272e-02 
-1.150000e+01  4.131792e-02 
-1.100000e+01  4.591529e-02 
-1.050000e+01  5.096577e-02 
-1.000000e+01  5.649953e-02 
-9.500000e+00  6.254498e-02 
-9.000000e+00  6.912754e-02 
-8.500000e+00  7.626818e-02 
-8.000000e+00  8.398159e-02 
-7.500000e+00  9.227411e-02 
-7.000000e+00  1.011413e-01 
-6.500000e+00  1.105654e-01 
-6.000000e+00  1.205124e-01 
-5.500000e+00  1.309293e-01 
-5.000000e+00  1.417414e-01 
-4.500000e+00  1.528500e-01 
-4.000000e+00  1.641308e-01 
-3.500000e+00  1.754338e-01 
-3.000000e+00  1.865849e-01 
-2.500000e+00  1.973888e-01 
-2.000000e+00  2.076359e-01 
-1.500000e+00  2.171110e-01 
-1.000000e+00  2.256057e-01 
-5.000000e-01  2.329326e-01 
0.000000e+00  2.389414e-01 
5.000000e-01  2.479906e-01 
1.000000e+00  2.476389e-01 
1.500000e+00  2.384996e-01 
2.000000e+00  2.217181e-01 
2.500000e+00  1.989113e-01 
3.000000e+00  1.720396e-01 
3.500000e+00  1.432234e-01 
4.000000e+00  1.145257e-01 
4.500000e+00  8.773743e-02 
5.000000e+00  6.420296e-02 
5.500000e+00  4.472031e-02 
6.000000e+00  2.953226e-02 
6.500000e+00  1.840458e-02 
7.000000e+00  1.076639e-02 
7.500000e+00  5.875317e-03 
8.000000e+00  2.969431e-03 
8.500000e+00  1.378347e-03 
9.000000e+00  5.819583e-04 
9.500000e+00  2.210361e-04 
1.000000e+01  7.457536e-05 


==> d25.dat <==
x y 
-3.500000e+01  1.998223e-04 
-3.450000e+01  2.241945e-04 
-3.400000e+01  2.515380e-04 
-3.350000e+01  2.822147e-04 
-3.300000e+01  3.166305e-04 
-3.250000e+01  3.552406e-04 
-3.200000e+01  3.985555e-04 
-3.150000e+01  4.471475e-04 
-3.100000e+01  5.016586e-04 
-3.050000e+01  5.628083e-04 
-3.000000e+01  6.314033e-04 
-2.950000e+01  7.083481e-04 
-2.900000e+01  7.946561e-04 
-2.850000e+01  8.914634e-04 
-2.800000e+01  1.000043e-03 
-2.750000e+01  1.121820e-03 
-2.700000e+01  1.258393e-03 
-2.650000e+01  1.411550e-03 
-2.600000e+01  1.583295e-03 
-2.550000e+01  1.775868e-03 
-2.500000e+01  1.991779e-03 
-2.450000e+01  2.233835e-03 
-2.400000e+01  2.505174e-03 
-2.350000e+01  2.809303e-03 
-2.300000e+01  3.150143e-03 
-2.250000e+01  3.532069e-03 
-2.200000e+01  3.959965e-03 
-2.150000e+01  4.439279e-03 
-2.100000e+01  4.976080e-03 
-2.050000e+01  5.577127e-03 
-2.000000e+01  6.249938e-03 
-1.950000e+01  7.002866e-03 
-1.900000e+01  7.845181e-03 
-1.850000e+01  8.787156e-03 
-1.800000e+01  9.840156e-03 
-1.750000e+01  1.101673e-02 
-1.700000e+01  1.233072e-02 
-1.650000e+01  1.379733e-02 
-1.600000e+01  1.543324e-02 
-1.550000e+01  1.725667e-02 
-1.500000e+01  1.928748e-02 
-1.450000e+01  2.154720e-02 
-1.400000e+01  2.405905e-02 
-1.350000e+01  2.684798e-02 
-1.300000e+01  2.994056e-02 
-1.250000e+01  3.336487e-02 
-1.200000e+01  3.715035e-02 
-1.150000e+01  4.132741e-02 
-1.100000e+01  4.592708e-02 
-1.050000e+01  5.098041e-02 
-1.000000e+01  5.651766e-02 
-9.500000e+00  6.256738e-02 
-9.000000e+00  6.915518e-02 
-8.500000e+00  7.630219e-02 
-8.000000e+00  8.402331e-02 
-7.500000e+00  9.232514e-02 
-7.000000e+00  1.012035e-01 
-6.500000e+00  1.106409e-01 
-6.000000e+00  1.206037e-01 
-5.500000e+00  1.310392e-01 
-5.000000e+00  1.418728e-01 
-4.500000e+00  1.530062e-01 
-4.000000e+00  1.643153e-01 
-3.500000e+00  1.756502e-01 
-3.000000e+00  1.868363e-01 
-2.500000e+00  1.976783e-01 
-2.000000e+00  2.079657e-01 
-1.500000e+00  2.174825e-01 
-1.000000e+00  2.260186e-01 
-5.000000e-01  2.333849e-01 
0.000000e+00  2.394290e-01 
5.000000e-01  2.485069e-01 
1.000000e+00  2.481751e-01 
1.500000e+00  2.390443e-01 
2.000000e+00  2.222584e-01 
2.500000e+00  1.994332e-01 
3.000000e+00  1.725293e-01 
3.500000e+00  1.436685e-01 
4.000000e+00  1.149162e-01 
4.500000e+00  8.806712e-02 
5.000000e+00  6.446982e-02 
5.500000e+00  4.492654e-02 
6.000000e+00  2.968374e-02 
6.500000e+00  1.850978e-02 
7.000000e+00  1.083507e-02 
7.500000e+00  5.917193e-03 
8.000000e+00  2.993093e-03 
8.500000e+00  1.390632e-03 
9.000000e+00  5.877602e-04 
9.500000e+00  2.235009e-04 
1.000000e+01  7.550532e-05 


==> d26.dat <==
x y 
-3.500000e+01  1.998941e-04 
-3.450000e+01  2.242848e-04 
-3.400000e+01  2.516517e-04 
-3.350000e+01  2.823579e-04 
-3.300000e+01  3.168108e-04 
-3.250000e+01  3.554675e-04 
-3.200000e+01  3.988411e-04 
-3.150000e+01  4.475071e-04 
-3.100000e+01  5.021112e-04 
-3.050000e+01  5.633780e-04 
-3.000000e+01  6.321206e-04 
-2.950000e+01  7.092509e-04 
-2.900000e+01  7.957926e-04 
-2.850000e+01  8.928940e-04 
-2.800000e+01  1.001844e-03 
-2.750000e+01  1.124087e-03 
-2.700000e+01  1.261246e-03 
-2.650000e+01  1.415142e-03 
-2.600000e+01  1.587815e-03 
-2.550000e+01  1.781558e-03 
-2.500000e+01  1.998941e-03 
-2.450000e+01  2.242848e-03 
-2.400000e+01  2.516517e-03 
-2.350000e+01  2.823579e-03 
-2.300000e+01  3.168108e-03 
-2.250000e+01  3.554675e-03 
-2.200000e+01  3.988411e-03 
-2.150000e+01  4.475071e-03 
-2.100000e+01  5.021112e-03 
-2.050000e+01  5.633780e-03 
-2.000000e+01  6.321206e-03 
-1.950000e+01  7.092509e-03 
-1.900000e+01  7.957926e-03 
-1.850000e+01  8.928940e-03 
-1.800000e+01  1.001844e-02 
-1.750000e+01  1.124087e-02 
-1.700000e+01  1.261246e-02 
-1.650000e+01  1.415142e-02 
-1.600000e+01  1.587815e-02 
-1.550000e+01  1.781558e-02 
-1.500000e+01  1.998941e-02 
-1.450000e+01  2.242848e-02 
-1.400000e+01  2.516517e-02 
-1.350000e+01  2.823579e-02 
-1.300000e+01  3.168108e-02 
-1.250000e+01  3.554675e-02 
-1.200000e+01  3.988411e-02 
-1.150000e+01  4.475071e-02 
-1.100000e+01  5.021112e-02 
-1.050000e+01  5.633780e-02 
-1.000000e+01  6.321206e-02 
-9.500000e+00  7.092509e-02 
-9.000000e+00  7.957926e-02 
-8.500000e+00  8.928940e-02 
-8.000000e+00  1.001844e-01 
-7.500000e+00  1.124087e-01 
-7.000000e+00  1.261246e-01 
-6.500000e+00  1.415142e-01 
-6.000000e+00  1.587815e-01 
-5.500000e+00  1.781558e-01 
-5.000000e+00  1.998941e-01 
-4.500000e+00  2.242848e-01 
-4.000000e+00  2.516517e-01 
-3.500000e+00  2.823579e-01 
-3.000000e+00  3.168108e-01 
-2.500000e+00  3.554675e-01 
-2.000000e+00  3.988411e-01 
-1.500000e+00  4.475071e-01 
-1.000000e+00  5.021112e-01 
-5.000000e-01  5.633780e-01 
0.000000e+00  6.321206e-01 
5.000000e-01  7.092509e-01 
1.000000e+00  7.957926e-01 
1.500000e+00  8.928940e-01 
2.000000e+00  1.001844e+00 
2.500000e+00  1.124087e+00 
3.000000e+00  1.261246e+00 
3.500000e+00  1.415142e+00 
4.000000e+00  1.587815e+00 
4.500000e+00  1.781558e+00 
5.000000e+00  1.998941e+00 
5.500000e+00  2.242848e+00 
6.000000e+00  2.516517e+00 
6.500000e+00  2.823579e+00 
7.000000e+00  3.168108e+00 
7.500000e+00  3.554675e+00 
8.000000e+00  3.988411e+00 
8.500000e+00  4.475071e+00 
9.000000e+00  5.021112e+00 
9.500000e+00  5.633780e+00 
1.000000e+01  6.321206e+00 


==> d27.dat <==
x y 
-2.000000e+01  4.353807e-03 
-1.950000e+01  4.875186e-03 
-1.900000e+01  5.457679e-03 
-1.850000e+01  6.108116e-03 
-1.800000e+01  6.834007e-03 
-1.750000e+01  7.643585e-03 
-1.700000e+01  8.545855e-03 
-1.650000e+01  9.550627e-03 
-1.600000e+01  1.066856e-02 
-1.550000e+01  1.191115e-02 
-1.500000e+01  1.329081e-02 
-1.450000e+01  1.482077e-02 
-1.400000e+01  1.651512e-02 
-1.350000e+01  1.838869e-02 
-1.300000e+01  2.045702e-02 
-1.250000e+01  2.273617e-02 
-1.200000e+01  2.524253e-02 
-1.150000e+01  2.799265e-02 
-1.100000e+01  3.100286e-02 
-1.050000e+01  3.428897e-02 
-1.000000e+01  3.786580e-02 
-9.500000e+00  4.174675e-02 
-9.000000e+00  4.594318e-02 
-8.500000e+00  5.046391e-02 
-8.000000e+00  5.531456e-02 
-7.500000e+00  6.049696e-02 
-7.000000e+00  6.600860e-02 
-6.500000e+00  7.184207e-02 
-6.000000e+00  7.798470e-02 
-5.500000e+00  8.441825e-02 
-5.000000e+00  9.111871e-02 
-4.500000e+00  1.190492e-01 
-4.000000e+00  1.456169e-01 
-3.500000e+00  1.703016e-01 
-3.000000e+00  1.925661e-01 
-2.500000e+00  2.118722e-01 
-2.000000e+00  2.277010e-01 
-1.500000e+00  2.395778e-01 
-1.000000e+00  2.471010e-01 
-5.000000e-01  2.499755e-01 
0.000000e+00  2.480483e-01 
5.000000e-01  2.413429e-01 
1.000000e+00  2.300884e-01 
1.500000e+00  2.147357e-01 
2.000000e+00  1.959556e-01 
2.500000e+00  1.746127e-01 
3.000000e+00  1.517129e-01 
3.500000e+00  1.283289e-01 
4.000000e+00  1.055084e-01 
4.500000e+00  8.418115e-02 
5.000000e+00  6.507693e-02 
5.500000e+00  4.867153e-02 
6.000000e+00  3.516817e-02 
6.500000e+00  2.451770e-02 
7.000000e+00  1.647048e-02 
7.500000e+00  1.064705e-02 


==> d28.dat <==
x y 
-2.000000e+01  4.347004e-03 
-1.500000e+01  1.335001e-02 
-1.000000e+01  3.785404e-02 
-5.000000e+00  9.106209e-02 
0.000000e+00  2.483052e-01 
5.000000e+00  6.426306e-02 


==> d29.dat <==
x y 
-2.000000e+01  4.427190e-03 
-1.950000e+01  4.967389e-03 
-1.900000e+01  5.573503e-03 
-1.850000e+01  6.253573e-03 
-1.800000e+01  7.016624e-03 
-1.750000e+01  7.872782e-03 
-1.700000e+01  8.833406e-03 
-1.650000e+01  9.911245e-03 
-1.600000e+01  1.112060e-02 
-1.550000e+01  1.247752e-02 
-1.500000e+01  1.400001e-02 
-1.450000e+01  1.570826e-02 
-1.400000e+01  1.762496e-02 
-1.350000e+01  1.977553e-02 
-1.300000e+01  2.218851e-02 
-1.250000e+01  2.489592e-02 
-1.200000e+01  2.793368e-02 
-1.150000e+01  3.134211e-02 
-1.100000e+01  3.516642e-02 
-1.050000e+01  3.945738e-02 
-1.000000e+01  4.427190e-02 
-9.500000e+00  4.967389e-02 
-9.000000e+00  5.573503e-02 
-8.500000e+00  6.253573e-02 
-8.000000e+00  7.016624e-02 
-7.500000e+00  7.872782e-02 
-7.000000e+00  8.833406e-02 
-6.500000e+00  9.911245e-02 
-6.000000e+00  1.112060e-01 
-5.500000e+00  1.247752e-01 
-5.000000e+00  1.400001e-01 
-4.500000e+00  1.570826e-01 
-4.000000e+00  1.762496e-01 
-3.500000e+00  1.977553e-01 
-3.000000e+00  2.218851e-01 
-2.500000e+00  2.489592e-01 
-2.000000e+00  2.793368e-01 
-1.500000e+00  3.134211e-01 
-1.000000e+00  3.516642e-01 
-5.000000e-01  3.945738e-01 
0.000000e+00  4.427190e-01 
5.000000e-01  4.967389e-01 
1.000000e+00  5.573503e-01 
1.500000e+00  6.253573e-01 
2.000000e+00  7.016624e-01 
2.500000e+00  7.872782e-01 
3.000000e+00  8.833406e-01 
3.500000e+00  9.911245e-01 
4.000000e+00  1.112060e+00 
4.500000e+00  1.247752e+00 
5.000000e+00  1.400001e+00 
5.500000e+00  1.570826e+00 
6.000000e+00  1.762496e+00 
6.500000e+00  1.977553e+00 
7.000000e+00  2.218851e+00 
7.500000e+00  2.489592e+00 


==> d3.dat <==
x y 
-3.500000e+01  1.997625e-04 
-3.450000e+01  2.241192e-04 
-3.400000e+01  2.514432e-04 
-3.350000e+01  2.820954e-04 
-3.300000e+01  3.164803e-04 
-3.250000e+01  3.550515e-04 
-3.200000e+01  3.983175e-04 
-3.150000e+01  4.468479e-04 
-3.100000e+01  5.012814e-04 
-3.050000e+01  5.623334e-04 
-3.000000e+01  6.308056e-04 
-2.950000e+01  7.075957e-04 
-2.900000e+01  7.937090e-04 
-2.850000e+01  8.902712e-04 
-2.800000e+01  9.985422e-04 
-2.750000e+01  1.119931e-03 
-2.700000e+01  1.256016e-03 
-2.650000e+01  1.408558e-03 
-2.600000e+01  1.579529e-03 
-2.550000e+01  1.771129e-03 
-2.500000e+01  1.985815e-03 
-2.450000e+01  2.226329e-03 
-2.400000e+01  2.495729e-03 
-2.350000e+01  2.797418e-03 
-2.300000e+01  3.135188e-03 
-2.250000e+01  3.513254e-03 
-2.200000e+01  3.936294e-03 
-2.150000e+01  4.409502e-03 
-2.100000e+01  4.938626e-03 
-2.050000e+01  5.530021e-03 
-2.000000e+01  6.190699e-03 
-1.950000e+01  6.928379e-03 
-1.900000e+01  7.751535e-03 
-1.850000e+01  8.669443e-03 
-1.800000e+01  9.692219e-03 
-1.750000e+01  1.083085e-02 
-1.700000e+01  1.209721e-02 
-1.650000e+01  1.350407e-02 
-1.600000e+01  1.506505e-02 
-1.550000e+01  1.679456e-02 
-1.500000e+01  1.870770e-02 
-1.450000e+01  2.082008e-02 
-1.400000e+01  2.314759e-02 
-1.350000e+01  2.570604e-02 
-1.300000e+01  2.851067e-02 
-1.250000e+01  3.157561e-02 
-1.200000e+01  3.491302e-02 
-1.150000e+01  3.853211e-02 
-1.100000e+01  4.243785e-02 
-1.050000e+01  4.662942e-02 
-1.000000e+01  5.109831e-02 
-9.500000e+00  5.582597e-02 
-9.000000e+00  6.078118e-02 
-8.500000e+00  6.591683e-02 
-8.000000e+00  7.116644e-02 
-7.500000e+00  7.644018e-02 
-7.000000e+00  8.162074e-02 
-6.500000e+00  8.655902e-02 
-6.000000e+00  9.107018e-02 
-5.500000e+00  9.493017e-02 
-5.000000e+00  9.787372e-02 
-4.500000e+00  9.959437e-02 
-4.000000e+00  9.974853e-02 
-3.500000e+00  9.796720e-02 
-3.000000e+00  9.388454e-02 
-2.500000e+00  8.720665e-02 
-2.000000e+00  7.786820e-02 
-1.500000e+00  6.634528e-02 
-1.000000e+00  5.413162e-02 
-5.000000e-01  4.411087e-02 
0.000000e+00  4.013433e-02 
5.000000e-01  4.995123e-02 
1.000000e+00  5.185599e-02 
1.500000e+00  4.893714e-02 
2.000000e+00  4.382716e-02 
2.500000e+00  3.802815e-02 
3.000000e+00  3.216260e-02 
3.500000e+00  2.649177e-02 
4.000000e+00  2.118824e-02 
4.500000e+00  1.639562e-02 
5.000000e+00  1.222459e-02 
5.500000e+00  8.742231e-03 
6.000000e+00  5.965644e-03 
6.500000e+00  3.862191e-03 
7.000000e+00  2.356899e-03 
7.500000e+00  1.345942e-03 
8.000000e+00  7.134326e-04 
8.500000e+00  3.478196e-04 
9.000000e+00  1.543757e-04 
9.500000e+00  6.166454e-05 
1.000000e+01  2.188378e-05 


==> d4.dat <==
x y 
-3.500000e+01  1.997993e-04 
-3.450000e+01  2.241655e-04 
-3.400000e+01  2.515015e-04 
-3.350000e+01  2.821688e-04 
-3.300000e+01  3.165727e-04 
-3.250000e+01  3.551678e-04 
-3.200000e+01  3.984638e-04 
-3.150000e+01  4.470321e-04 
-3.100000e+01  5.015133e-04 
-3.050000e+01  5.626254e-04 
-3.000000e+01  6.311731e-04 
-2.950000e+01  7.080583e-04 
-2.900000e+01  7.942913e-04 
-2.850000e+01  8.910042e-04 
-2.800000e+01  9.994648e-04 
-2.750000e+01  1.121093e-03 
-2.700000e+01  1.257477e-03 
-2.650000e+01  1.410398e-03 
-2.600000e+01  1.581844e-03 
-2.550000e+01  1.774043e-03 
-2.500000e+01  1.989482e-03 
-2.450000e+01  2.230944e-03 
-2.400000e+01  2.501536e-03 
-2.350000e+01  2.804726e-03 
-2.300000e+01  3.144383e-03 
-2.250000e+01  3.524822e-03 
-2.200000e+01  3.950848e-03 
-2.150000e+01  4.427810e-03 
-2.100000e+01  4.961654e-03 
-2.050000e+01  5.558983e-03 
-2.000000e+01  6.227121e-03 
-1.950000e+01  6.974176e-03 
-1.900000e+01  7.809111e-03 
-1.850000e+01  8.741816e-03 
-1.800000e+01  9.783175e-03 
-1.750000e+01  1.094514e-02 
-1.700000e+01  1.224078e-02 
-1.650000e+01  1.368438e-02 
-1.600000e+01  1.529142e-02 
-1.550000e+01  1.707867e-02 
-1.500000e+01  1.906416e-02 
-1.450000e+01  2.126712e-02 
-1.400000e+01  2.370796e-02 
-1.350000e+01  2.640810e-02 
-1.300000e+01  2.938975e-02 
-1.250000e+01  3.267562e-02 
-1.200000e+01  3.628848e-02 
-1.150000e+01  4.025057e-02 
-1.100000e+01  4.458289e-02 
-1.050000e+01  4.930419e-02 
-1.000000e+01  5.442979e-02 
-9.500000e+00  5.997010e-02 
-9.000000e+00  6.592878e-02 
-8.500000e+00  7.230067e-02 
-8.000000e+00  7.906928e-02 
-7.500000e+00  8.620401e-02 
-7.000000e+00  9.365703e-02 
-6.500000e+00  1.013601e-01 
-6.000000e+00  1.092210e-01 
-5.500000e+00  1.171211e-01 
-5.000000e+00  1.249121e-01 
-4.500000e+00  1.324150e-01 
-4.000000e+00  1.394207e-01 
-3.500000e+00  1.456937e-01 
-3.000000e+00  1.509828e-01 
-2.500000e+00  1.550463e-01 
-2.000000e+00  1.577070e-01 
-1.500000e+00  1.589600e-01 
-1.000000e+00  1.591402e-01 
-5.000000e-01  1.590747e-01 
0.000000e+00  1.600164e-01 
5.000000e-01  1.678387e-01 
1.000000e+00  1.610883e-01 
1.500000e+00  1.451885e-01 
2.000000e+00  1.255515e-01 
2.500000e+00  1.055097e-01 
3.000000e+00  8.649511e-02 
3.500000e+00  6.908448e-02 
4.000000e+00  5.359991e-02 
4.500000e+00  4.025130e-02 
5.000000e+00  2.913835e-02 
5.500000e+00  2.024136e-02 
6.000000e+00  1.342399e-02 
6.500000e+00  8.450764e-03 
7.000000e+00  5.017449e-03 
7.500000e+00  2.789328e-03 
8.000000e+00  1.440186e-03 
8.500000e+00  6.843547e-04 
9.000000e+00  2.962410e-04 
9.500000e+00  1.154848e-04 
1.000000e+01  4.002452e-05 


==> d5.dat <==
x y 
-3.500000e+01  8.290000e-05 
-3.000000e+01  2.724000e-04 
-2.500000e+01  8.348000e-04 
-2.000000e+01  2.603400e-03 
-1.500000e+01  7.463900e-03 
-1.000000e+01  1.679810e-02 
-5.000000e+00  1.826100e-02 
0.000000e+00  5.482600e-02 
5.000000e+00  1.000720e-02 
1.000000e+01  2.000000e-05 


==> d6.dat <==
x y 
-3.500000e+01  8.270000e-05 
-3.000000e+01  2.733000e-04 
-2.500000e+01  8.408000e-04 
-2.000000e+01  2.670800e-03 
-1.500000e+01  8.138300e-03 
-1.000000e+01  2.301420e-02 
-5.000000e+00  5.520550e-02 
0.000000e+00  1.807994e-01 
5.000000e+00  3.739340e-02 
1.000000e+01  5.720000e-05 


==> d7.dat <==
x y 
-3.500000e+01  8.390000e-05 
-3.000000e+01  2.718000e-04 
-2.500000e+01  8.594000e-04 
-2.000000e+01  2.677700e-03 
-1.500000e+01  8.388000e-03 
-1.000000e+01  2.512090e-02 
-5.000000e+00  6.804170e-02 
0.000000e+00  2.484720e-01 
5.000000e+00  5.104150e-02 
1.000000e+01  5.580000e-05 


==> d8.dat <==
x y 
-3.500000e+01  8.620000e-05 
-3.000000e+01  2.749000e-04 
-2.500000e+01  8.509000e-04 
-2.000000e+01  2.669500e-03 
-1.500000e+01  8.126000e-03 
-1.000000e+01  2.334730e-02 
-5.000000e+00  5.620900e-02 
0.000000e+00  8.180500e-02 
5.000000e+00  1.315080e-02 
1.000000e+01  1.950000e-05 


==> d9.dat <==
x y 
-3.500000e+01  8.210000e-05 
-3.000000e+01  2.730000e-04 
-2.500000e+01  8.584000e-04 
-2.000000e+01  2.671500e-03 
-1.500000e+01  8.279900e-03 
-1.000000e+01  2.437870e-02 
-5.000000e+00  6.358120e-02 
0.000000e+00  1.976965e-01 
5.000000e+00  4.057620e-02 
1.000000e+01  5.870000e-05 


==> e1.dat <==
x y 
-1.700000e+01  9.840000e-05 
-1.500000e+01  2.571000e-04 
-1.300000e+01  5.969000e-04 
-1.100000e+01  1.390900e-03 
-9.000000e+00  2.860600e-03 
-7.000000e+00  4.554500e-03 
-5.000000e+00  5.680800e-03 
-3.000000e+00  5.257930e-02 
-1.000000e+00  5.348060e-02 
1.000000e+00  3.899010e-02 
3.000000e+00  1.693210e-02 
5.000000e+00  3.114900e-03 
7.000000e+00  1.511000e-04 
9.000000e+00  1.000000e-06 


==> e2.dat <==
x y 
-2.500000e+01  2.800000e-06 
-2.400000e+01  4.900000e-06 
-2.300000e+01  7.500000e-06 
-2.200000e+01  1.300000e-05 
-2.100000e+01  1.830000e-05 
-2.000000e+01  2.680000e-05 
-1.900000e+01  4.000000e-05 
-1.800000e+01  6.890000e-05 
-1.700000e+01  9.590000e-05 
-1.600000e+01  1.570000e-04 
-1.500000e+01  2.689000e-04 
-1.400000e+01  4.016000e-04 
-1.300000e+01  6.172000e-04 
-1.200000e+01  9.552000e-04 
-1.100000e+01  1.489200e-03 
-1.000000e+01  2.285500e-03 
-9.000000e+00  3.474500e-03 
-8.000000e+00  5.212300e-03 
-7.000000e+00  7.604100e-03 
-6.000000e+00  1.100290e-02 
-5.000000e+00  1.566790e-02 
-4.000000e+00  5.228520e-02 
-3.000000e+00  6.543700e-02 
-2.000000e+00  6.646430e-02 
-1.000000e+00  6.272250e-02 
0.000000e+00  5.511690e-02 
1.000000e+00  4.391820e-02 
2.000000e+00  3.091320e-02 
3.000000e+00  1.852720e-02 
4.000000e+00  9.016200e-03 
5.000000e+00  3.397700e-03 
6.000000e+00  9.100000e-04 
7.000000e+00  1.608000e-04 
8.000000e+00  1.870000e-05 
9.000000e+00  3.000000e-07 
1.000000e+01  0.000000e+00 


==> e3.dat <==
x y 
-1.700000e+01  2.300000e-06 
-1.500000e+01  9.400000e-06 
-1.300000e+01  3.170000e-05 
-1.100000e+01  1.326000e-04 
-9.000000e+00  4.519000e-04 
-7.000000e+00  1.135700e-03 
-5.000000e+00  1.917500e-03 
-3.000000e+00  4.083340e-02 
-1.000000e+00  4.694060e-02 
1.000000e+00  3.415620e-02 
3.000000e+00  1.134560e-02 
5.000000e+00  1.045000e-03 
7.000000e+00  1.280000e-05 
9.000000e+00  0.000000e+00 

==> e4.dat <==
x y 
-2.500000e+01  0.000000e+00 
-2.400000e+01  0.000000e+00 
-2.300000e+01  2.000000e-07 
-2.200000e+01  1.000000e-07 
-2.100000e+01  3.000000e-07 
-2.000000e+01  6.000000e-07 
-1.900000e+01  6.000000e-07 
-1.800000e+01  1.100000e-06 
-1.700000e+01  1.800000e-06 
-1.600000e+01  5.300000e-06 
-1.500000e+01  1.040000e-05 
-1.400000e+01  1.770000e-05 
-1.300000e+01  3.410000e-05 
-1.200000e+01  7.140000e-05 
-1.100000e+01  1.337000e-04 
-1.000000e+01  2.552000e-04 
-9.000000e+00  4.678000e-04 
-8.000000e+00  9.017000e-04 
-7.000000e+00  1.595600e-03 
-6.000000e+00  2.806800e-03 
-5.000000e+00  4.771800e-03 
-4.000000e+00  3.351620e-02 
-3.000000e+00  4.489160e-02 
-2.000000e+00  4.912440e-02 
-1.000000e+00  4.992430e-02 
0.000000e+00  4.516590e-02 
1.000000e+00  3.541700e-02 
2.000000e+00  2.295580e-02 
3.000000e+00  1.166540e-02 
4.000000e+00  4.324400e-03 
5.000000e+00  1.075100e-03 
6.000000e+00  1.547000e-04 
7.000000e+00  1.310000e-05 
8.000000e+00  5.000000e-07 
9.000000e+00  1.000000e-07 
1.000000e+01  0.000000e+00 


==> e5.dat <==
x y 
-2.500000e+01  2.653997e-06 
-2.450000e+01  3.341185e-06 
-2.400000e+01  4.206302e-06 
-2.350000e+01  5.295421e-06 
-2.300000e+01  6.666540e-06 
-2.250000e+01  8.392677e-06 
-2.200000e+01  1.056575e-05 
-2.150000e+01  1.330150e-05 
-2.100000e+01  1.674559e-05 
-2.050000e+01  2.108145e-05 
-2.000000e+01  2.653997e-05 
-1.950000e+01  3.341185e-05 
-1.900000e+01  4.206302e-05 
-1.850000e+01  5.295421e-05 
-1.800000e+01  6.666540e-05 
-1.750000e+01  8.392677e-05 
-1.700000e+01  1.056575e-04 
-1.650000e+01  1.330150e-04 
-1.600000e+01  1.674559e-04 
-1.550000e+01  2.108145e-04 
-1.500000e+01  2.653997e-04 
-1.450000e+01  3.341185e-04 
-1.400000e+01  4.206302e-04 
-1.350000e+01  5.295421e-04 
-1.300000e+01  6.666540e-04 
-1.250000e+01  8.392677e-04 
-1.200000e+01  1.056575e-03 
-1.150000e+01  1.330150e-03 
-1.100000e+01  1.674559e-03 
-1.050000e+01  2.108145e-03 
-1.000000e+01  2.653997e-03 
-9.500000e+00  3.341185e-03 
-9.000000e+00  4.206302e-03 
-8.500000e+00  5.295421e-03 
-8.000000e+00  6.666540e-03 
-7.500000e+00  8.392677e-03 
-7.000000e+00  1.056575e-02 
-6.500000e+00  1.330150e-02 
-6.000000e+00  1.674559e-02 
-5.500000e+00  2.108145e-02 
-5.000000e+00  2.653997e-02 
-4.500000e+00  3.341185e-02 
-4.000000e+00  4.206302e-02 
-3.500000e+00  5.295421e-02 
-3.000000e+00  6.666540e-02 
-2.500000e+00  8.392677e-02 
-2.000000e+00  1.056575e-01 
-1.500000e+00  1.330150e-01 
-1.000000e+00  1.674559e-01 
-5.000000e-01  2.108145e-01 
0.000000e+00  2.653997e-01 
5.000000e-01  3.341185e-01 
1.000000e+00  4.206302e-01 
1.500000e+00  5.295421e-01 
2.000000e+00  6.666540e-01 
2.500000e+00  8.392677e-01 
3.000000e+00  1.056575e+00 
3.500000e+00  1.330150e+00 
4.000000e+00  1.674559e+00 
4.500000e+00  2.108145e+00 
5.000000e+00  2.653997e+00 
5.500000e+00  3.341185e+00 
6.000000e+00  4.206302e+00 
6.500000e+00  5.295421e+00 
7.000000e+00  6.666540e+00 
7.500000e+00  8.392677e+00 
8.000000e+00  1.056575e+01 
8.500000e+00  1.330150e+01 
9.000000e+00  1.674559e+01 
9.500000e+00  2.108145e+01 
1.000000e+01  2.653997e+01 


==> e6.dat <==
x y 
-2.500000e+01  1.011892e-08 
-2.450000e+01  1.429335e-08 
-2.400000e+01  2.018989e-08 
-2.350000e+01  2.851898e-08 
-2.300000e+01  4.028413e-08 
-2.250000e+01  5.690285e-08 
-2.200000e+01  8.037741e-08 
-2.150000e+01  1.135361e-07 
-2.100000e+01  1.603740e-07 
-2.050000e+01  2.265343e-07 
-2.000000e+01  3.199882e-07 
-1.950000e+01  4.519954e-07 
-1.900000e+01  6.384605e-07 
-1.850000e+01  9.018494e-07 
-1.800000e+01  1.273896e-06 
-1.750000e+01  1.799426e-06 
-1.700000e+01  2.541757e-06 
-1.650000e+01  3.590327e-06 
-1.600000e+01  5.071472e-06 
-1.550000e+01  7.163644e-06 
-1.500000e+01  1.011892e-05 
-1.450000e+01  1.429335e-05 
-1.400000e+01  2.018989e-05 
-1.350000e+01  2.851898e-05 
-1.300000e+01  4.028413e-05 
-1.250000e+01  5.690285e-05 
-1.200000e+01  8.037741e-05 
-1.150000e+01  1.135361e-04 
-1.100000e+01  1.603740e-04 
-1.050000e+01  2.265343e-04 
-1.000000e+01  3.199882e-04 
-9.500000e+00  4.519954e-04 
-9.000000e+00  6.384605e-04 
-8.500000e+00  9.018494e-04 
-8.000000e+00  1.273896e-03 
-7.500000e+00  1.799426e-03 
-7.000000e+00  2.541757e-03 
-6.500000e+00  3.590327e-03 
-6.000000e+00  5.071472e-03 
-5.500000e+00  7.163644e-03 
-5.000000e+00  1.011892e-02 
-4.500000e+00  1.429335e-02 
-4.000000e+00  2.018989e-02 
-3.500000e+00  2.851898e-02 
-3.000000e+00  4.028413e-02 
-2.500000e+00  5.690285e-02 
-2.000000e+00  8.037741e-02 
-1.500000e+00  1.135361e-01 
-1.000000e+00  1.603740e-01 
-5.000000e-01  2.265343e-01 
0.000000e+00  3.199882e-01 
5.000000e-01  4.519954e-01 
1.000000e+00  6.384605e-01 
1.500000e+00  9.018494e-01 
2.000000e+00  1.273896e+00 
2.500000e+00  1.799426e+00 
3.000000e+00  2.541757e+00 
3.500000e+00  3.590327e+00 
4.000000e+00  5.071472e+00 
4.500000e+00  7.163644e+00 
5.000000e+00  1.011892e+01 
5.500000e+00  1.429335e+01 
6.000000e+00  2.018989e+01 
6.500000e+00  2.851898e+01 
7.000000e+00  4.028413e+01 
7.500000e+00  5.690285e+01 
8.000000e+00  8.037741e+01 
8.500000e+00  1.135361e+02 
9.000000e+00  1.603740e+02 
9.500000e+00  2.265343e+02 
1.000000e+01  3.199882e+02 


==> f1.dat <==
x y 
-1.000000e+01  6.284601e-01 
-9.900000e+00  6.283753e-01 
-9.800000e+00  6.282885e-01 
-9.700000e+00  6.281997e-01 
-9.600000e+00  6.281089e-01 
-9.500000e+00  6.280160e-01 
-9.400000e+00  6.279209e-01 
-9.300000e+00  6.278236e-01 
-9.200000e+00  6.277242e-01 
-9.100000e+00  6.276224e-01 
-9.000000e+00  6.275183e-01 
-8.900000e+00  6.274117e-01 
-8.800000e+00  6.273028e-01 
-8.700000e+00  6.271913e-01 
-8.600000e+00  6.270773e-01 
-8.500000e+00  6.269607e-01 
-8.400000e+00  6.268413e-01 
-8.300000e+00  6.267193e-01 
-8.200000e+00  6.265944e-01 
-8.100000e+00  6.264667e-01 
-8.000000e+00  6.263360e-01 
-7.900000e+00  6.262024e-01 
-7.800000e+00  6.260657e-01 
-7.700000e+00  6.259258e-01 
-7.600000e+00  6.257828e-01 
-7.500000e+00  6.256365e-01 
-7.400000e+00  6.254868e-01 
-7.300000e+00  6.253337e-01 
-7.200000e+00  6.251771e-01 
-7.100000e+00  6.250170e-01 
-7.000000e+00  6.248531e-01 
-6.900000e+00  6.246856e-01 
-6.800000e+00  6.245142e-01 
-6.700000e+00  6.243389e-01 
-6.600000e+00  6.241596e-01 
-6.500000e+00  6.239763e-01 
-6.400000e+00  6.237887e-01 
-6.300000e+00  6.235969e-01 
-6.200000e+00  6.234008e-01 
-6.100000e+00  6.232001e-01 
-6.000000e+00  6.229949e-01 
-5.900000e+00  6.227851e-01 
-5.800000e+00  6.225705e-01 
-5.700000e+00  6.223510e-01 
-5.600000e+00  6.221266e-01 
-5.500000e+00  6.218971e-01 
-5.400000e+00  6.216623e-01 
-5.300000e+00  6.214223e-01 
-5.200000e+00  6.211769e-01 
-5.100000e+00  6.209259e-01 
-5.000000e+00  6.206692e-01 
-4.900000e+00  6.204068e-01 
-4.800000e+00  6.201384e-01 
-4.700000e+00  6.198640e-01 
-4.600000e+00  6.195834e-01 
-4.500000e+00  6.192966e-01 
-4.400000e+00  6.190032e-01 
-4.300000e+00  6.187033e-01 
-4.200000e+00  6.183967e-01 
-4.100000e+00  6.180832e-01 
-4.000000e+00  6.177627e-01 
-3.900000e+00  6.174350e-01 
-3.800000e+00  6.171000e-01 
-3.700000e+00  6.167576e-01 
-3.600000e+00  6.164075e-01 
-3.500000e+00  6.160496e-01 
-3.400000e+00  6.156837e-01 
-3.300000e+00  6.153098e-01 
-3.200000e+00  6.149275e-01 
-3.100000e+00  6.145367e-01 
-3.000000e+00  6.141373e-01 
-2.900000e+00  6.137291e-01 
-2.800000e+00  6.133118e-01 
-2.700000e+00  6.128854e-01 
-2.600000e+00  6.124495e-01 
-2.500000e+00  6.120041e-01 
-2.400000e+00  6.115489e-01 
-2.300000e+00  6.110837e-01 
-2.200000e+00  6.106083e-01 
-2.100000e+00  6.101225e-01 
-2.000000e+00  6.096261e-01 
-1.900000e+00  6.091188e-01 
-1.800000e+00  6.086005e-01 
-1.700000e+00  6.080710e-01 
-1.600000e+00  6.075300e-01 
-1.500000e+00  6.069772e-01 
-1.400000e+00  6.064125e-01 
-1.300000e+00  6.058356e-01 
-1.200000e+00  6.052462e-01 
-1.100000e+00  6.046442e-01 
-1.000000e+00  6.040293e-01 
-9.000000e-01  6.034012e-01 
-8.000000e-01  6.027597e-01 
-7.000000e-01  6.021045e-01 
-6.000000e-01  6.014353e-01 
-5.000000e-01  6.007519e-01 
-4.000000e-01  6.000540e-01 
-3.000000e-01  5.993414e-01 
-2.000000e-01  5.986137e-01 
-1.000000e-01  5.978708e-01 
0.000000e+00  5.971122e-01 
1.000000e-01  5.963377e-01 
2.000000e-01  5.955471e-01 
3.000000e-01  5.947400e-01 
4.000000e-01  5.939162e-01 
5.000000e-01  5.930752e-01 
6.000000e-01  5.922169e-01 
7.000000e-01  5.913410e-01 
8.000000e-01  5.904470e-01 
9.000000e-01  5.895348e-01 
1.000000e+00  5.886039e-01 
1.100000e+00  5.876542e-01 
1.200000e+00  5.866852e-01 
1.300000e+00  5.856966e-01 
1.400000e+00  5.846881e-01 
1.500000e+00  5.836594e-01 
1.600000e+00  5.826102e-01 
1.700000e+00  5.815401e-01 
1.800000e+00  5.804488e-01 
1.900000e+00  5.793359e-01 
2.000000e+00  5.782012e-01 
2.100000e+00  5.770443e-01 
2.200000e+00  5.758649e-01 
2.300000e+00  5.746626e-01 
2.400000e+00  5.734371e-01 
2.500000e+00  5.721880e-01 
2.600000e+00  5.709151e-01 
2.700000e+00  5.696180e-01 
2.800000e+00  5.682963e-01 
2.900000e+00  5.669498e-01 
3.000000e+00  5.655781e-01 
3.100000e+00  5.641808e-01 
3.200000e+00  5.627578e-01 
3.300000e+00  5.613085e-01 
3.400000e+00  5.598328e-01 
3.500000e+00  5.583303e-01 
3.600000e+00  5.568007e-01 
3.700000e+00  5.552438e-01 
3.800000e+00  5.536591e-01 
3.900000e+00  5.520465e-01 
4.000000e+00  5.504056e-01 
4.100000e+00  5.487361e-01 
4.200000e+00  5.470379e-01 
4.300000e+00  5.453106e-01 
4.400000e+00  5.435539e-01 
4.500000e+00  5.417678e-01 
4.600000e+00  5.399518e-01 
4.700000e+00  5.381059e-01 
4.800000e+00  5.362297e-01 
4.900000e+00  5.343231e-01 
5.000000e+00  5.323860e-01 
5.100000e+00  5.304181e-01 
5.200000e+00  5.284194e-01 
5.300000e+00  5.263896e-01 
5.400000e+00  5.243287e-01 
5.500000e+00  5.222366e-01 
5.600000e+00  5.201131e-01 
5.700000e+00  5.179583e-01 
5.800000e+00  5.157720e-01 
5.900000e+00  5.135544e-01 
6.000000e+00  5.113053e-01 
6.100000e+00  5.090248e-01 
6.200000e+00  5.067130e-01 
6.300000e+00  5.043700e-01 
6.400000e+00  5.019958e-01 
6.500000e+00  4.995906e-01 
6.600000e+00  4.971546e-01 
6.700000e+00  4.946879e-01 
6.800000e+00  4.921909e-01 
6.900000e+00  4.896636e-01 
7.000000e+00  4.871065e-01 
7.100000e+00  4.845199e-01 
7.200000e+00  4.819041e-01 
7.300000e+00  4.792595e-01 
7.400000e+00  4.765866e-01 
7.500000e+00  4.738858e-01 
7.600000e+00  4.711576e-01 
7.700000e+00  4.684027e-01 
7.800000e+00  4.656215e-01 
7.900000e+00  4.628148e-01 
8.000000e+00  4.599832e-01 
8.100000e+00  4.571274e-01 
8.200000e+00  4.542483e-01 
8.300000e+00  4.513466e-01 
8.400000e+00  4.484231e-01 
8.500000e+00  4.454788e-01 
8.600000e+00  4.425147e-01 
8.700000e+00  4.395317e-01 
8.800000e+00  4.365309e-01 
8.900000e+00  4.335133e-01 
9.000000e+00  4.304802e-01 
9.100000e+00  4.274327e-01 
9.200000e+00  4.243720e-01 
9.300000e+00  4.212994e-01 
9.400000e+00  4.182163e-01 
9.500000e+00  4.151241e-01 
9.600000e+00  4.120240e-01 
9.700000e+00  4.089177e-01 
9.800000e+00  4.058066e-01 
9.900000e+00  4.026923e-01 
1.000000e+01  3.995764e-01 
1.010000e+01  4.049305e-01 
1.020000e+01  4.102816e-01 
1.030000e+01  4.156270e-01 
1.040000e+01  4.209636e-01 
1.050000e+01  4.262883e-01 
1.060000e+01  4.315980e-01 
1.070000e+01  4.368897e-01 
1.080000e+01  4.421601e-01 
1.090000e+01  4.474061e-01 
1.100000e+01  4.526242e-01 
1.110000e+01  4.578114e-01 
1.120000e+01  4.629642e-01 
1.130000e+01  4.680794e-01 
1.140000e+01  4.731537e-01 
1.150000e+01  4.781837e-01 
1.160000e+01  4.831661e-01 
1.170000e+01  4.880977e-01 
1.180000e+01  4.929752e-01 
1.190000e+01  4.977954e-01 
1.200000e+01  5.025550e-01 
1.210000e+01  5.072510e-01 
1.220000e+01  5.118801e-01 
1.230000e+01  5.164395e-01 
1.240000e+01  5.209262e-01 
1.250000e+01  5.253373e-01 
1.260000e+01  5.296701e-01 
1.270000e+01  5.339219e-01 
1.280000e+01  5.380900e-01 
1.290000e+01  5.421722e-01 
1.300000e+01  5.461661e-01 
1.310000e+01  5.500695e-01 
1.320000e+01  5.538803e-01 
1.330000e+01  5.575968e-01 
1.340000e+01  5.612172e-01 
1.350000e+01  5.647398e-01 
1.360000e+01  5.681635e-01 
1.370000e+01  5.714868e-01 
1.380000e+01  5.747089e-01 
1.390000e+01  5.778289e-01 
1.400000e+01  5.808461e-01 
1.410000e+01  5.837600e-01 
1.420000e+01  5.865705e-01 
1.430000e+01  5.892774e-01 
1.440000e+01  5.918810e-01 
1.450000e+01  5.943814e-01 
1.460000e+01  5.967794e-01 
1.470000e+01  5.990755e-01 
1.480000e+01  6.012708e-01 
1.490000e+01  6.033663e-01 
1.500000e+01  6.053634e-01 
1.510000e+01  6.072635e-01 
1.520000e+01  6.090682e-01 
1.530000e+01  6.107794e-01 
1.540000e+01  6.123990e-01 
1.550000e+01  6.139292e-01 
1.560000e+01  6.153722e-01 
1.570000e+01  6.167304e-01 
1.580000e+01  6.180063e-01 
1.590000e+01  6.192025e-01 
1.600000e+01  6.203216e-01 
1.610000e+01  6.213666e-01 
1.620000e+01  6.223401e-01 
1.630000e+01  6.232451e-01 
1.640000e+01  6.240846e-01 
1.650000e+01  6.248615e-01 
1.660000e+01  6.255789e-01 
1.670000e+01  6.262395e-01 
1.680000e+01  6.268466e-01 
1.690000e+01  6.274030e-01 
1.700000e+01  6.279116e-01 
1.710000e+01  6.283754e-01 
1.720000e+01  6.287971e-01 
1.730000e+01  6.291795e-01 
1.740000e+01  6.295253e-01 
1.750000e+01  6.298372e-01 
1.760000e+01  6.301175e-01 
1.770000e+01  6.303688e-01 
1.780000e+01  6.305933e-01 
1.790000e+01  6.307933e-01 
1.800000e+01  6.309709e-01 
1.810000e+01  6.311280e-01 
1.820000e+01  6.312666e-01 
1.830000e+01  6.313884e-01 
1.840000e+01  6.314951e-01 
1.850000e+01  6.315882e-01 
1.860000e+01  6.316691e-01 
1.870000e+01  6.317392e-01 
1.880000e+01  6.317997e-01 
1.890000e+01  6.318517e-01 
1.900000e+01  6.318961e-01 
1.910000e+01  6.319340e-01 
1.920000e+01  6.319662e-01 
1.930000e+01  6.319934e-01 
1.940000e+01  6.320163e-01 
1.950000e+01  6.320354e-01 
1.960000e+01  6.320514e-01 
1.970000e+01  6.320646e-01 
1.980000e+01  6.320755e-01 
1.990000e+01  6.320845e-01 
2.000000e+01  6.320919e-01 
2.010000e+01  6.320978e-01 
2.020000e+01  6.321026e-01 
2.030000e+01  6.321065e-01 
2.040000e+01  6.321096e-01 
2.050000e+01  6.321121e-01 
2.060000e+01  6.321140e-01 
2.070000e+01  6.321156e-01 
2.080000e+01  6.321168e-01 
2.090000e+01  6.321177e-01 
2.100000e+01  6.321184e-01 
2.110000e+01  6.321190e-01 
2.120000e+01  6.321194e-01 
2.130000e+01  6.321197e-01 
2.140000e+01  6.321199e-01 
2.150000e+01  6.321201e-01 
2.160000e+01  6.321202e-01 
2.170000e+01  6.321203e-01 
2.180000e+01  6.321204e-01 
2.190000e+01  6.321204e-01 
2.200000e+01  6.321205e-01 
2.210000e+01  6.321205e-01 
2.220000e+01  6.321205e-01 
2.230000e+01  6.321205e-01 
2.240000e+01  6.321205e-01 
2.250000e+01  6.321205e-01 
2.260000e+01  6.321206e-01 
2.270000e+01  6.321206e-01 
2.280000e+01  6.321206e-01 
2.290000e+01  6.321206e-01 
2.300000e+01  6.321206e-01 
2.310000e+01  6.321206e-01 
2.320000e+01  6.321206e-01 
2.330000e+01  6.321206e-01 
2.340000e+01  6.321206e-01 
2.350000e+01  6.321206e-01 
2.360000e+01  6.321206e-01 
2.370000e+01  6.321206e-01 
2.380000e+01  6.321206e-01 
2.390000e+01  6.321206e-01 
2.400000e+01  6.321206e-01 
2.410000e+01  6.321206e-01 
2.420000e+01  6.321206e-01 
2.430000e+01  6.321206e-01 
2.440000e+01  6.321206e-01 
2.450000e+01  6.321206e-01 
2.460000e+01  6.321206e-01 
2.470000e+01  6.321206e-01 
2.480000e+01  6.321206e-01 
2.490000e+01  6.321206e-01 
2.500000e+01  6.321206e-01 
2.510000e+01  6.321206e-01 
2.520000e+01  6.321206e-01 
2.530000e+01  6.321206e-01 
2.540000e+01  6.321206e-01 
2.550000e+01  6.321206e-01 
2.560000e+01  6.321206e-01 
2.570000e+01  6.321206e-01 
2.580000e+01  6.321206e-01 
2.590000e+01  6.321206e-01 
2.600000e+01  6.321206e-01 
2.610000e+01  6.321206e-01 
2.620000e+01  6.321206e-01 
2.630000e+01  6.321206e-01 
2.640000e+01  6.321206e-01 
2.650000e+01  6.321206e-01 
2.660000e+01  6.321206e-01 
2.670000e+01  6.321206e-01 
2.680000e+01  6.321206e-01 
2.690000e+01  6.321206e-01 
2.700000e+01  6.321206e-01 
2.710000e+01  6.321206e-01 
2.720000e+01  6.321206e-01 
2.730000e+01  6.321206e-01 
2.740000e+01  6.321206e-01 
2.750000e+01  6.321206e-01 
2.760000e+01  6.321206e-01 
2.770000e+01  6.321206e-01 
2.780000e+01  6.321206e-01 
2.790000e+01  6.321206e-01 
2.800000e+01  6.321206e-01 
2.810000e+01  6.321206e-01 
2.820000e+01  6.321206e-01 
2.830000e+01  6.321206e-01 
2.840000e+01  6.321206e-01 
2.850000e+01  6.321206e-01 
2.860000e+01  6.321206e-01 
2.870000e+01  6.321206e-01 
2.880000e+01  6.321206e-01 
2.890000e+01  6.321206e-01 
2.900000e+01  6.321206e-01 
2.910000e+01  6.321206e-01 
2.920000e+01  6.321206e-01 
2.930000e+01  6.321206e-01 
2.940000e+01  6.321206e-01 
2.950000e+01  6.321206e-01 
2.960000e+01  6.321206e-01 
2.970000e+01  6.321206e-01 
2.980000e+01  6.321206e-01 
2.990000e+01  6.321206e-01 
3.000000e+01  6.321206e-01 


==> f2.dat <==
x y 
-1.000000e+01  9.425820e-02 
-9.900000e+00  9.423714e-02 
-9.800000e+00  9.421560e-02 
-9.700000e+00  9.419355e-02 
-9.600000e+00  9.417099e-02 
-9.500000e+00  9.414791e-02 
-9.400000e+00  9.412429e-02 
-9.300000e+00  9.410011e-02 
-9.200000e+00  9.407538e-02 
-9.100000e+00  9.405007e-02 
-9.000000e+00  9.402418e-02 
-8.900000e+00  9.399768e-02 
-8.800000e+00  9.397056e-02 
-8.700000e+00  9.394281e-02 
-8.600000e+00  9.391442e-02 
-8.500000e+00  9.388537e-02 
-8.400000e+00  9.385564e-02 
-8.300000e+00  9.382522e-02 
-8.200000e+00  9.379409e-02 
-8.100000e+00  9.376224e-02 
-8.000000e+00  9.372965e-02 
-7.900000e+00  9.369630e-02 
-7.800000e+00  9.366217e-02 
-7.700000e+00  9.362725e-02 
-7.600000e+00  9.359152e-02 
-7.500000e+00  9.355496e-02 
-7.400000e+00  9.351755e-02 
-7.300000e+00  9.347926e-02 
-7.200000e+00  9.344009e-02 
-7.100000e+00  9.340001e-02 
-7.000000e+00  9.335899e-02 
-6.900000e+00  9.331703e-02 
-6.800000e+00  9.327408e-02 
-6.700000e+00  9.323014e-02 
-6.600000e+00  9.318518e-02 
-6.500000e+00  9.313917e-02 
-6.400000e+00  9.309209e-02 
-6.300000e+00  9.304392e-02 
-6.200000e+00  9.299463e-02 
-6.100000e+00  9.294419e-02 
-6.000000e+00  9.289259e-02 
-5.900000e+00  9.283978e-02 
-5.800000e+00  9.278574e-02 
-5.700000e+00  9.273046e-02 
-5.600000e+00  9.267388e-02 
-5.500000e+00  9.261599e-02 
-5.400000e+00  9.255676e-02 
-5.300000e+00  9.249615e-02 
-5.200000e+00  9.243414e-02 
-5.100000e+00  9.237068e-02 
-5.000000e+00  9.230575e-02 
-4.900000e+00  9.223932e-02 
-4.800000e+00  9.217134e-02 
-4.700000e+00  9.210178e-02 
-4.600000e+00  9.203061e-02 
-4.500000e+00  9.195779e-02 
-4.400000e+00  9.188327e-02 
-4.300000e+00  9.180703e-02 
-4.200000e+00  9.172902e-02 
-4.100000e+00  9.164919e-02 
-4.000000e+00  9.156752e-02 
-3.900000e+00  9.148395e-02 
-3.800000e+00  9.139844e-02 
-3.700000e+00  9.131095e-02 
-3.600000e+00  9.122143e-02 
-3.500000e+00  9.112984e-02 
-3.400000e+00  9.103611e-02 
-3.300000e+00  9.094022e-02 
-3.200000e+00  9.084211e-02 
-3.100000e+00  9.074172e-02 
-3.000000e+00  9.063900e-02 
-2.900000e+00  9.053390e-02 
-2.800000e+00  9.042637e-02 
-2.700000e+00  9.031634e-02 
-2.600000e+00  9.020377e-02 
-2.500000e+00  9.008859e-02 
-2.400000e+00  8.997074e-02 
-2.300000e+00  8.985016e-02 
-2.200000e+00  8.972679e-02 
-2.100000e+00  8.960056e-02 
-2.000000e+00  8.947142e-02 
-1.900000e+00  8.933928e-02 
-1.800000e+00  8.920409e-02 
-1.700000e+00  8.906576e-02 
-1.600000e+00  8.892424e-02 
-1.500000e+00  8.877944e-02 
-1.400000e+00  8.863130e-02 
-1.300000e+00  8.847973e-02 
-1.200000e+00  8.832466e-02 
-1.100000e+00  8.816600e-02 
-1.000000e+00  8.800367e-02 
-9.000000e-01  8.783760e-02 
-8.000000e-01  8.766769e-02 
-7.000000e-01  8.749385e-02 
-6.000000e-01  8.731600e-02 
-5.000000e-01  8.713404e-02 
-4.000000e-01  8.694788e-02 
-3.000000e-01  8.675743e-02 
-2.000000e-01  8.656258e-02 
-1.000000e-01  8.636324e-02 
0.000000e+00  8.615930e-02 
1.000000e-01  8.595066e-02 
2.000000e-01  8.573721e-02 
3.000000e-01  8.551883e-02 
4.000000e-01  8.529543e-02 
5.000000e-01  8.506688e-02 
6.000000e-01  8.483307e-02 
7.000000e-01  8.459388e-02 
8.000000e-01  8.434918e-02 
9.000000e-01  8.409885e-02 
1.000000e+00  8.384276e-02 
1.100000e+00  8.358078e-02 
1.200000e+00  8.331278e-02 
1.300000e+00  8.303862e-02 
1.400000e+00  8.275816e-02 
1.500000e+00  8.247126e-02 
1.600000e+00  8.217777e-02 
1.700000e+00  8.187755e-02 
1.800000e+00  8.157044e-02 
1.900000e+00  8.125628e-02 
2.000000e+00  8.093492e-02 
2.100000e+00  8.060619e-02 
2.200000e+00  8.026994e-02 
2.300000e+00  7.992598e-02 
2.400000e+00  7.957415e-02 
2.500000e+00  7.921427e-02 
2.600000e+00  7.884615e-02 
2.700000e+00  7.846962e-02 
2.800000e+00  7.808449e-02 
2.900000e+00  7.769055e-02 
3.000000e+00  7.728762e-02 
3.100000e+00  7.687550e-02 
3.200000e+00  7.645397e-02 
3.300000e+00  7.602283e-02 
3.400000e+00  7.558187e-02 
3.500000e+00  7.513086e-02 
3.600000e+00  7.466958e-02 
3.700000e+00  7.419781e-02 
3.800000e+00  7.371531e-02 
3.900000e+00  7.322185e-02 
4.000000e+00  7.271718e-02 
4.100000e+00  7.220104e-02 
4.200000e+00  7.167320e-02 
4.300000e+00  7.113340e-02 
4.400000e+00  7.058136e-02 
4.500000e+00  7.001682e-02 
4.600000e+00  6.943950e-02 
4.700000e+00  6.884913e-02 
4.800000e+00  6.824542e-02 
4.900000e+00  6.762807e-02 
5.000000e+00  6.699680e-02 
5.100000e+00  6.635129e-02 
5.200000e+00  6.569124e-02 
5.300000e+00  6.501632e-02 
5.400000e+00  6.432623e-02 
5.500000e+00  6.362062e-02 
5.600000e+00  6.289917e-02 
5.700000e+00  6.216153e-02 
5.800000e+00  6.140736e-02 
5.900000e+00  6.063629e-02 
6.000000e+00  5.984797e-02 
6.100000e+00  5.904203e-02 
6.200000e+00  5.821808e-02 
6.300000e+00  5.737576e-02 
6.400000e+00  5.651465e-02 
6.500000e+00  5.563438e-02 
6.600000e+00  5.473453e-02 
6.700000e+00  5.381469e-02 
6.800000e+00  5.287443e-02 
6.900000e+00  5.191334e-02 
7.000000e+00  5.093096e-02 
7.100000e+00  4.992686e-02 
7.200000e+00  4.890059e-02 
7.300000e+00  4.785168e-02 
7.400000e+00  4.677966e-02 
7.500000e+00  4.568406e-02 
7.600000e+00  4.456440e-02 
7.700000e+00  4.342016e-02 
7.800000e+00  4.225087e-02 
7.900000e+00  4.105599e-02 
8.000000e+00  3.983502e-02 
8.100000e+00  3.858742e-02 
8.200000e+00  3.731266e-02 
8.300000e+00  3.601019e-02 
8.400000e+00  3.467945e-02 
8.500000e+00  3.331989e-02 
8.600000e+00  3.193092e-02 
8.700000e+00  3.051197e-02 
8.800000e+00  2.906244e-02 
8.900000e+00  2.758174e-02 
9.000000e+00  2.606926e-02 
9.100000e+00  2.452437e-02 
9.200000e+00  2.294645e-02 
9.300000e+00  2.133487e-02 
9.400000e+00  1.968898e-02 
9.500000e+00  1.800813e-02 
9.600000e+00  1.629165e-02 
9.700000e+00  1.453887e-02 
9.800000e+00  1.274912e-02 
9.900000e+00  1.092170e-02 
1.000000e+01  9.055917e-03 
1.010000e+01  9.256252e-03 
1.020000e+01  9.460770e-03 
1.030000e+01  9.669549e-03 
1.040000e+01  9.882664e-03 
1.050000e+01  1.010019e-02 
1.060000e+01  1.032221e-02 
1.070000e+01  1.054881e-02 
1.080000e+01  1.078005e-02 
1.090000e+01  1.101603e-02 
1.100000e+01  1.125682e-02 
1.110000e+01  1.150251e-02 
1.120000e+01  1.175317e-02 
1.130000e+01  1.200890e-02 
1.140000e+01  1.226977e-02 
1.150000e+01  1.253587e-02 
1.160000e+01  1.280728e-02 
1.170000e+01  1.308409e-02 
1.180000e+01  1.336639e-02 
1.190000e+01  1.365426e-02 
1.200000e+01  1.394778e-02 
1.210000e+01  1.424705e-02 
1.220000e+01  1.455215e-02 
1.230000e+01  1.486316e-02 
1.240000e+01  1.518017e-02 
1.250000e+01  1.550328e-02 
1.260000e+01  1.583255e-02 
1.270000e+01  1.616809e-02 
1.280000e+01  1.650998e-02 
1.290000e+01  1.685829e-02 
1.300000e+01  1.721313e-02 
1.310000e+01  1.757456e-02 
1.320000e+01  1.794268e-02 
1.330000e+01  1.831757e-02 
1.340000e+01  1.869930e-02 
1.350000e+01  1.908796e-02 
1.360000e+01  1.948363e-02 
1.370000e+01  1.988639e-02 
1.380000e+01  2.029631e-02 
1.390000e+01  2.071346e-02 
1.400000e+01  2.113793e-02 
1.410000e+01  2.156978e-02 
1.420000e+01  2.200908e-02 
1.430000e+01  2.245590e-02 
1.440000e+01  2.291030e-02 
1.450000e+01  2.337234e-02 
1.460000e+01  2.384209e-02 
1.470000e+01  2.431960e-02 
1.480000e+01  2.480492e-02 
1.490000e+01  2.529811e-02 
1.500000e+01  2.579920e-02 
1.510000e+01  2.630825e-02 
1.520000e+01  2.682528e-02 
1.530000e+01  2.735035e-02 
1.540000e+01  2.788346e-02 
1.550000e+01  2.842465e-02 
1.560000e+01  2.897395e-02 
1.570000e+01  2.953136e-02 
1.580000e+01  3.009689e-02 
1.590000e+01  3.067055e-02 
1.600000e+01  3.125234e-02 
1.610000e+01  3.184225e-02 
1.620000e+01  3.244026e-02 
1.630000e+01  3.304635e-02 
1.640000e+01  3.366050e-02 
1.650000e+01  3.428267e-02 
1.660000e+01  3.491282e-02 
1.670000e+01  3.555089e-02 
1.680000e+01  3.619683e-02 
1.690000e+01  3.685058e-02 
1.700000e+01  3.751204e-02 
1.710000e+01  3.818115e-02 
1.720000e+01  3.885781e-02 
1.730000e+01  3.954190e-02 
1.740000e+01  4.023333e-02 
1.750000e+01  4.093197e-02 
1.760000e+01  4.163769e-02 
1.770000e+01  4.235033e-02 
1.780000e+01  4.306976e-02 
1.790000e+01  4.379579e-02 
1.800000e+01  4.452827e-02 
1.810000e+01  4.526699e-02 
1.820000e+01  4.601177e-02 
1.830000e+01  4.676239e-02 
1.840000e+01  4.751862e-02 
1.850000e+01  4.828024e-02 
1.860000e+01  4.904700e-02 
1.870000e+01  4.981864e-02 
1.880000e+01  5.059489e-02 
1.890000e+01  5.137546e-02 
1.900000e+01  5.216007e-02 
1.910000e+01  5.294840e-02 
1.920000e+01  5.374013e-02 
1.930000e+01  5.453494e-02 
1.940000e+01  5.533247e-02 
1.950000e+01  5.613238e-02 
1.960000e+01  5.693429e-02 
1.970000e+01  5.773782e-02 
1.980000e+01  5.854259e-02 
1.990000e+01  5.934820e-02 
2.000000e+01  6.015422e-02 
2.010000e+01  6.096025e-02 
2.020000e+01  6.176584e-02 
2.030000e+01  6.257056e-02 
2.040000e+01  6.337395e-02 
2.050000e+01  6.417556e-02 
2.060000e+01  6.497492e-02 
2.070000e+01  6.577156e-02 
2.080000e+01  6.656499e-02 
2.090000e+01  6.735474e-02 
2.100000e+01  6.814031e-02 
2.110000e+01  6.892121e-02 
2.120000e+01  6.969694e-02 
2.130000e+01  7.046701e-02 
2.140000e+01  7.123092e-02 
2.150000e+01  7.198816e-02 
2.160000e+01  7.273824e-02 
2.170000e+01  7.348067e-02 
2.180000e+01  7.421495e-02 
2.190000e+01  7.494060e-02 
2.200000e+01  7.565714e-02 
2.210000e+01  7.636409e-02 
2.220000e+01  7.706099e-02 
2.230000e+01  7.774739e-02 
2.240000e+01  7.842283e-02 
2.250000e+01  7.908690e-02 
2.260000e+01  7.973918e-02 
2.270000e+01  8.037926e-02 
2.280000e+01  8.100676e-02 
2.290000e+01  8.162131e-02 
2.300000e+01  8.222257e-02 
2.310000e+01  8.281020e-02 
2.320000e+01  8.338391e-02 
2.330000e+01  8.394340e-02 
2.340000e+01  8.448843e-02 
2.350000e+01  8.501875e-02 
2.360000e+01  8.553416e-02 
2.370000e+01  8.603448e-02 
2.380000e+01  8.651955e-02 
2.390000e+01  8.698924e-02 
2.400000e+01  8.744346e-02 
2.410000e+01  8.788214e-02 
2.420000e+01  8.830525e-02 
2.430000e+01  8.871276e-02 
2.440000e+01  8.910471e-02 
2.450000e+01  8.948115e-02 
2.460000e+01  8.984215e-02 
2.470000e+01  9.018782e-02 
2.480000e+01  9.051831e-02 
2.490000e+01  9.083378e-02 
2.500000e+01  9.113442e-02 
2.510000e+01  9.142047e-02 
2.520000e+01  9.169216e-02 
2.530000e+01  9.194977e-02 
2.540000e+01  9.219360e-02 
2.550000e+01  9.242397e-02 
2.560000e+01  9.264120e-02 
2.570000e+01  9.284567e-02 
2.580000e+01  9.303775e-02 
2.590000e+01  9.321783e-02 
2.600000e+01  9.338631e-02 
2.610000e+01  9.354362e-02 
2.620000e+01  9.369018e-02 
2.630000e+01  9.382643e-02 
2.640000e+01  9.395281e-02 
2.650000e+01  9.406977e-02 
2.660000e+01  9.417776e-02 
2.670000e+01  9.427723e-02 
2.680000e+01  9.436862e-02 
2.690000e+01  9.445238e-02 
2.700000e+01  9.452895e-02 
2.710000e+01  9.459877e-02 
2.720000e+01  9.466225e-02 
2.730000e+01  9.471982e-02 
2.740000e+01  9.477188e-02 
2.750000e+01  9.481883e-02 
2.760000e+01  9.486103e-02 
2.770000e+01  9.489886e-02 
2.780000e+01  9.493266e-02 
2.790000e+01  9.496277e-02 
2.800000e+01  9.498950e-02 
2.810000e+01  9.501316e-02 
2.820000e+01  9.503402e-02 
2.830000e+01  9.505236e-02 
2.840000e+01  9.506842e-02 
2.850000e+01  9.508243e-02 
2.860000e+01  9.509462e-02 
2.870000e+01  9.510517e-02 
2.880000e+01  9.511428e-02 
2.890000e+01  9.512210e-02 
2.900000e+01  9.512880e-02 
2.910000e+01  9.513450e-02 
2.920000e+01  9.513935e-02 
2.930000e+01  9.514344e-02 
2.940000e+01  9.514688e-02 
2.950000e+01  9.514976e-02 
2.960000e+01  9.515217e-02 
2.970000e+01  9.515416e-02 
2.980000e+01  9.515581e-02 
2.990000e+01  9.515716e-02 
3.000000e+01  9.515826e-02 


==> f3.dat <==
x y 
-1.000000e+01  1.271990e+01 
-9.900000e+00  1.270053e+01 
-9.800000e+00  1.268089e+01 
-9.700000e+00  1.266098e+01 
-9.600000e+00  1.264079e+01 
-9.500000e+00  1.262033e+01 
-9.400000e+00  1.259960e+01 
-9.300000e+00  1.257859e+01 
-9.200000e+00  1.255731e+01 
-9.100000e+00  1.253575e+01 
-9.000000e+00  1.251391e+01 
-8.900000e+00  1.249180e+01 
-8.800000e+00  1.246941e+01 
-8.700000e+00  1.244674e+01 
-8.600000e+00  1.242380e+01 
-8.500000e+00  1.240058e+01 
-8.400000e+00  1.237709e+01 
-8.300000e+00  1.235331e+01 
-8.200000e+00  1.232927e+01 
-8.100000e+00  1.230494e+01 
-8.000000e+00  1.228034e+01 
-7.900000e+00  1.225547e+01 
-7.800000e+00  1.223032e+01 
-7.700000e+00  1.220490e+01 
-7.600000e+00  1.217921e+01 
-7.500000e+00  1.215324e+01 
-7.400000e+00  1.212701e+01 
-7.300000e+00  1.210050e+01 
-7.200000e+00  1.207372e+01 
-7.100000e+00  1.204668e+01 
-7.000000e+00  1.201937e+01 
-6.900000e+00  1.199179e+01 
-6.800000e+00  1.196394e+01 
-6.700000e+00  1.193583e+01 
-6.600000e+00  1.190746e+01 
-6.500000e+00  1.187882e+01 
-6.400000e+00  1.184992e+01 
-6.300000e+00  1.182077e+01 
-6.200000e+00  1.179135e+01 
-6.100000e+00  1.176167e+01 
-6.000000e+00  1.173173e+01 
-5.900000e+00  1.170154e+01 
-5.800000e+00  1.167109e+01 
-5.700000e+00  1.164039e+01 
-5.600000e+00  1.160943e+01 
-5.500000e+00  1.157822e+01 
-5.400000e+00  1.154676e+01 
-5.300000e+00  1.151504e+01 
-5.200000e+00  1.148307e+01 
-5.100000e+00  1.145085e+01 
-5.000000e+00  1.141838e+01 
-4.900000e+00  1.138566e+01 
-4.800000e+00  1.135269e+01 
-4.700000e+00  1.131947e+01 
-4.600000e+00  1.128599e+01 
-4.500000e+00  1.125227e+01 
-4.400000e+00  1.121830e+01 
-4.300000e+00  1.118408e+01 
-4.200000e+00  1.114961e+01 
-4.100000e+00  1.111489e+01 
-4.000000e+00  1.107992e+01 
-3.900000e+00  1.104469e+01 
-3.800000e+00  1.100922e+01 
-3.700000e+00  1.097349e+01 
-3.600000e+00  1.093751e+01 
-3.500000e+00  1.090128e+01 
-3.400000e+00  1.086479e+01 
-3.300000e+00  1.082804e+01 
-3.200000e+00  1.079104e+01 
-3.100000e+00  1.075378e+01 
-3.000000e+00  1.071626e+01 
-2.900000e+00  1.067849e+01 
-2.800000e+00  1.064045e+01 
-2.700000e+00  1.060215e+01 
-2.600000e+00  1.056359e+01 
-2.500000e+00  1.052477e+01 
-2.400000e+00  1.048568e+01 
-2.300000e+00  1.044632e+01 
-2.200000e+00  1.040670e+01 
-2.100000e+00  1.036681e+01 
-2.000000e+00  1.032665e+01 
-1.900000e+00  1.028622e+01 
-1.800000e+00  1.024552e+01 
-1.700000e+00  1.020455e+01 
-1.600000e+00  1.016330e+01 
-1.500000e+00  1.012178e+01 
-1.400000e+00  1.007999e+01 
-1.300000e+00  1.003793e+01 
-1.200000e+00  9.995583e+00 
-1.100000e+00  9.952965e+00 
-1.000000e+00  9.910072e+00 
-9.000000e-01  9.866902e+00 
-8.000000e-01  9.823457e+00 
-7.000000e-01  9.779736e+00 
-6.000000e-01  9.735739e+00 
-5.000000e-01  9.691467e+00 
-4.000000e-01  9.646920e+00 
-3.000000e-01  9.602099e+00 
-2.000000e-01  9.557005e+00 
-1.000000e-01  9.511638e+00 
0.000000e+00  9.465999e+00 
1.000000e-01  9.420090e+00 
2.000000e-01  9.373912e+00 
3.000000e-01  9.327467e+00 
4.000000e-01  9.280756e+00 
5.000000e-01  9.233781e+00 
6.000000e-01  9.186544e+00 
7.000000e-01  9.139047e+00 
8.000000e-01  9.091293e+00 
9.000000e-01  9.043284e+00 
1.000000e+00  8.995022e+00 
1.100000e+00  8.946510e+00 
1.200000e+00  8.897752e+00 
1.300000e+00  8.848751e+00 
1.400000e+00  8.799509e+00 
1.500000e+00  8.750031e+00 
1.600000e+00  8.700319e+00 
1.700000e+00  8.650379e+00 
1.800000e+00  8.600214e+00 
1.900000e+00  8.549828e+00 
2.000000e+00  8.499226e+00 
2.100000e+00  8.448412e+00 
2.200000e+00  8.397391e+00 
2.300000e+00  8.346168e+00 
2.400000e+00  8.294750e+00 
2.500000e+00  8.243140e+00 
2.600000e+00  8.191345e+00 
2.700000e+00  8.139371e+00 
2.800000e+00  8.087225e+00 
2.900000e+00  8.034912e+00 
3.000000e+00  7.982440e+00 
3.100000e+00  7.929816e+00 
3.200000e+00  7.877047e+00 
3.300000e+00  7.824142e+00 
3.400000e+00  7.771108e+00 
3.500000e+00  7.717955e+00 
3.600000e+00  7.664691e+00 
3.700000e+00  7.611327e+00 
3.800000e+00  7.557871e+00 
3.900000e+00  7.504336e+00 
4.000000e+00  7.450733e+00 
4.100000e+00  7.397073e+00 
4.200000e+00  7.343370e+00 
4.300000e+00  7.289638e+00 
4.400000e+00  7.235891e+00 
4.500000e+00  7.182144e+00 
4.600000e+00  7.128416e+00 
4.700000e+00  7.074723e+00 
4.800000e+00  7.021087e+00 
4.900000e+00  6.967526e+00 
5.000000e+00  6.914066e+00 
5.100000e+00  6.860729e+00 
5.200000e+00  6.807544e+00 
5.300000e+00  6.754538e+00 
5.400000e+00  6.701744e+00 
5.500000e+00  6.649196e+00 
5.600000e+00  6.596932e+00 
5.700000e+00  6.544992e+00 
5.800000e+00  6.493420e+00 
5.900000e+00  6.442266e+00 
6.000000e+00  6.391583e+00 
6.100000e+00  6.341428e+00 
6.200000e+00  6.291865e+00 
6.300000e+00  6.242963e+00 
6.400000e+00  6.194797e+00 
6.500000e+00  6.147451e+00 
6.600000e+00  6.101014e+00 
6.700000e+00  6.055585e+00 
6.800000e+00  6.011272e+00 
6.900000e+00  5.968191e+00 
7.000000e+00  5.926472e+00 
7.100000e+00  5.886254e+00 
7.200000e+00  5.847689e+00 
7.300000e+00  5.810946e+00 
7.400000e+00  5.776206e+00 
7.500000e+00  5.743669e+00 
7.600000e+00  5.713552e+00 
7.700000e+00  5.686095e+00 
7.800000e+00  5.661560e+00 
7.900000e+00  5.640234e+00 
8.000000e+00  5.622435e+00 
8.100000e+00  5.608512e+00 
8.200000e+00  5.598853e+00 
8.300000e+00  5.593888e+00 
8.400000e+00  5.594096e+00 
8.500000e+00  5.600016e+00 
8.600000e+00  5.612250e+00 
8.700000e+00  5.631484e+00 
8.800000e+00  5.658493e+00 
8.900000e+00  5.694168e+00 
9.000000e+00  5.739533e+00 
9.100000e+00  5.795779e+00 
9.200000e+00  5.864294e+00 
9.300000e+00  5.946716e+00 
9.400000e+00  6.044995e+00 
9.500000e+00  6.161466e+00 
9.600000e+00  6.298962e+00 
9.700000e+00  6.460955e+00 
9.800000e+00  6.651748e+00 
9.900000e+00  6.876748e+00 
1.000000e+01  7.142849e+00 
1.010000e+01  7.212563e+00 
1.020000e+01  7.249190e+00 
1.030000e+01  7.251944e+00 
1.040000e+01  7.221262e+00 
1.050000e+01  7.158761e+00 
1.060000e+01  7.067098e+00 
1.070000e+01  6.949750e+00 
1.080000e+01  6.810746e+00 
1.090000e+01  6.654389e+00 
1.100000e+01  6.484998e+00 
1.110000e+01  6.306695e+00 
1.120000e+01  6.123246e+00 
1.130000e+01  5.937954e+00 
1.140000e+01  5.753614e+00 
1.150000e+01  5.572504e+00 
1.160000e+01  5.396408e+00 
1.170000e+01  5.226661e+00 
1.180000e+01  5.064207e+00 
1.190000e+01  4.909655e+00 
1.200000e+01  4.763342e+00 
1.210000e+01  4.625384e+00 
1.220000e+01  4.495729e+00 
1.230000e+01  4.374195e+00 
1.240000e+01  4.260506e+00 
1.250000e+01  4.154324e+00 
1.260000e+01  4.055269e+00 
1.270000e+01  3.962936e+00 
1.280000e+01  3.876915e+00 
1.290000e+01  3.796796e+00 
1.300000e+01  3.722178e+00 
1.310000e+01  3.652676e+00 
1.320000e+01  3.587925e+00 
1.330000e+01  3.527580e+00 
1.340000e+01  3.471319e+00 
1.350000e+01  3.418843e+00 
1.360000e+01  3.369874e+00 
1.370000e+01  3.324159e+00 
1.380000e+01  3.281462e+00 
1.390000e+01  3.241569e+00 
1.400000e+01  3.204284e+00 
1.410000e+01  3.169425e+00 
1.420000e+01  3.136828e+00 
1.430000e+01  3.106341e+00 
1.440000e+01  3.077827e+00 
1.450000e+01  3.051158e+00 
1.460000e+01  3.026218e+00 
1.470000e+01  3.002897e+00 
1.480000e+01  2.981098e+00 
1.490000e+01  2.960727e+00 
1.500000e+01  2.941699e+00 
1.510000e+01  2.923935e+00 
1.520000e+01  2.907361e+00 
1.530000e+01  2.891907e+00 
1.540000e+01  2.877509e+00 
1.550000e+01  2.864106e+00 
1.560000e+01  2.851641e+00 
1.570000e+01  2.840060e+00 
1.580000e+01  2.829312e+00 
1.590000e+01  2.819349e+00 
1.600000e+01  2.810125e+00 
1.610000e+01  2.801597e+00 
1.620000e+01  2.793723e+00 
1.630000e+01  2.786465e+00 
1.640000e+01  2.779785e+00 
1.650000e+01  2.773647e+00 
1.660000e+01  2.768018e+00 
1.670000e+01  2.762864e+00 
1.680000e+01  2.758156e+00 
1.690000e+01  2.753862e+00 
1.700000e+01  2.749955e+00 
1.710000e+01  2.746408e+00 
1.720000e+01  2.743195e+00 
1.730000e+01  2.740292e+00 
1.740000e+01  2.737674e+00 
1.750000e+01  2.735321e+00 
1.760000e+01  2.733211e+00 
1.770000e+01  2.731324e+00 
1.780000e+01  2.729642e+00 
1.790000e+01  2.728145e+00 
1.800000e+01  2.726819e+00 
1.810000e+01  2.725647e+00 
1.820000e+01  2.724615e+00 
1.830000e+01  2.723709e+00 
1.840000e+01  2.722916e+00 
1.850000e+01  2.722225e+00 
1.860000e+01  2.721624e+00 
1.870000e+01  2.721104e+00 
1.880000e+01  2.720656e+00 
1.890000e+01  2.720271e+00 
1.900000e+01  2.719942e+00 
1.910000e+01  2.719661e+00 
1.920000e+01  2.719423e+00 
1.930000e+01  2.719222e+00 
1.940000e+01  2.719053e+00 
1.950000e+01  2.718911e+00 
1.960000e+01  2.718793e+00 
1.970000e+01  2.718695e+00 
1.980000e+01  2.718614e+00 
1.990000e+01  2.718548e+00 
2.000000e+01  2.718494e+00 
2.010000e+01  2.718450e+00 
2.020000e+01  2.718414e+00 
2.030000e+01  2.718386e+00 
2.040000e+01  2.718363e+00 
2.050000e+01  2.718344e+00 
2.060000e+01  2.718330e+00 
2.070000e+01  2.718319e+00 
2.080000e+01  2.718310e+00 
2.090000e+01  2.718303e+00 
2.100000e+01  2.718298e+00 
2.110000e+01  2.718294e+00 
2.120000e+01  2.718291e+00 
2.130000e+01  2.718288e+00 
2.140000e+01  2.718287e+00 
2.150000e+01  2.718285e+00 
2.160000e+01  2.718284e+00 
2.170000e+01  2.718284e+00 
2.180000e+01  2.718283e+00 
2.190000e+01  2.718283e+00 
2.200000e+01  2.718282e+00 
2.210000e+01  2.718282e+00 
2.220000e+01  2.718282e+00 
2.230000e+01  2.718282e+00 
2.240000e+01  2.718282e+00 
2.250000e+01  2.718282e+00 
2.260000e+01  2.718282e+00 
2.270000e+01  2.718282e+00 
2.280000e+01  2.718282e+00 
2.290000e+01  2.718282e+00 
2.300000e+01  2.718282e+00 
2.310000e+01  2.718282e+00 
2.320000e+01  2.718282e+00 
2.330000e+01  2.718282e+00 
2.340000e+01  2.718282e+00 
2.350000e+01  2.718282e+00 
2.360000e+01  2.718282e+00 
2.370000e+01  2.718282e+00 
2.380000e+01  2.718282e+00 
2.390000e+01  2.718282e+00 
2.400000e+01  2.718282e+00 
2.410000e+01  2.718282e+00 
2.420000e+01  2.718282e+00 
2.430000e+01  2.718282e+00 
2.440000e+01  2.718282e+00 
2.450000e+01  2.718282e+00 
2.460000e+01  2.718282e+00 
2.470000e+01  2.718282e+00 
2.480000e+01  2.718282e+00 
2.490000e+01  2.718282e+00 
2.500000e+01  2.718282e+00 
2.510000e+01  2.718282e+00 
2.520000e+01  2.718282e+00 
2.530000e+01  2.718282e+00 
2.540000e+01  2.718282e+00 
2.550000e+01  2.718282e+00 
2.560000e+01  2.718282e+00 
2.570000e+01  2.718282e+00 
2.580000e+01  2.718282e+00 
2.590000e+01  2.718282e+00 
2.600000e+01  2.718282e+00 
2.610000e+01  2.718282e+00 
2.620000e+01  2.718282e+00 
2.630000e+01  2.718282e+00 
2.640000e+01  2.718282e+00 
2.650000e+01  2.718282e+00 
2.660000e+01  2.718282e+00 
2.670000e+01  2.718282e+00 
2.680000e+01  2.718282e+00 
2.690000e+01  2.718282e+00 
2.700000e+01  2.718282e+00 
2.710000e+01  2.718282e+00 
2.720000e+01  2.718282e+00 
2.730000e+01  2.718282e+00 
2.740000e+01  2.718282e+00 
2.750000e+01  2.718282e+00 
2.760000e+01  2.718282e+00 
2.770000e+01  2.718282e+00 
2.780000e+01  2.718282e+00 
2.790000e+01  2.718282e+00 
2.800000e+01  2.718282e+00 
2.810000e+01  2.718282e+00 
2.820000e+01  2.718282e+00 
2.830000e+01  2.718282e+00 
2.840000e+01  2.718282e+00 
2.850000e+01  2.718282e+00 
2.860000e+01  2.718282e+00 
2.870000e+01  2.718282e+00 
2.880000e+01  2.718282e+00 
2.890000e+01  2.718282e+00 
2.900000e+01  2.718282e+00 
2.910000e+01  2.718282e+00 
2.920000e+01  2.718282e+00 
2.930000e+01  2.718282e+00 
2.940000e+01  2.718282e+00 
2.950000e+01  2.718282e+00 
2.960000e+01  2.718282e+00 
2.970000e+01  2.718282e+00 
2.980000e+01  2.718282e+00 
2.990000e+01  2.718282e+00 
3.000000e+01  2.718282e+00 


==> f4.dat <==
x y 
-1.000000e+01  1.271053e+01 
-9.900000e+00  1.269075e+01 
-9.800000e+00  1.267069e+01 
-9.700000e+00  1.265033e+01 
-9.600000e+00  1.262967e+01 
-9.500000e+00  1.260873e+01 
-9.400000e+00  1.258749e+01 
-9.300000e+00  1.256596e+01 
-9.200000e+00  1.254412e+01 
-9.100000e+00  1.252199e+01 
-9.000000e+00  1.249956e+01 
-8.900000e+00  1.247683e+01 
-8.800000e+00  1.245379e+01 
-8.700000e+00  1.243045e+01 
-8.600000e+00  1.240681e+01 
-8.500000e+00  1.238286e+01 
-8.400000e+00  1.235860e+01 
-8.300000e+00  1.233403e+01 
-8.200000e+00  1.230916e+01 
-8.100000e+00  1.228398e+01 
-8.000000e+00  1.225848e+01 
-7.900000e+00  1.223268e+01 
-7.800000e+00  1.220656e+01 
-7.700000e+00  1.218013e+01 
-7.600000e+00  1.215338e+01 
-7.500000e+00  1.212632e+01 
-7.400000e+00  1.209895e+01 
-7.300000e+00  1.207125e+01 
-7.200000e+00  1.204324e+01 
-7.100000e+00  1.201491e+01 
-7.000000e+00  1.198627e+01 
-6.900000e+00  1.195730e+01 
-6.800000e+00  1.192800e+01 
-6.700000e+00  1.189839e+01 
-6.600000e+00  1.186845e+01 
-6.500000e+00  1.183819e+01 
-6.400000e+00  1.180760e+01 
-6.300000e+00  1.177668e+01 
-6.200000e+00  1.174543e+01 
-6.100000e+00  1.171385e+01 
-6.000000e+00  1.168194e+01 
-5.900000e+00  1.164969e+01 
-5.800000e+00  1.161710e+01 
-5.700000e+00  1.158418e+01 
-5.600000e+00  1.155091e+01 
-5.500000e+00  1.151730e+01 
-5.400000e+00  1.148334e+01 
-5.300000e+00  1.144904e+01 
-5.200000e+00  1.141438e+01 
-5.100000e+00  1.137936e+01 
-5.000000e+00  1.134399e+01 
-4.900000e+00  1.130825e+01 
-4.800000e+00  1.127215e+01 
-4.700000e+00  1.123568e+01 
-4.600000e+00  1.119884e+01 
-4.500000e+00  1.116161e+01 
-4.400000e+00  1.112401e+01 
-4.300000e+00  1.108602e+01 
-4.200000e+00  1.104763e+01 
-4.100000e+00  1.100885e+01 
-4.000000e+00  1.096967e+01 
-3.900000e+00  1.093007e+01 
-3.800000e+00  1.089007e+01 
-3.700000e+00  1.084964e+01 
-3.600000e+00  1.080879e+01 
-3.500000e+00  1.076751e+01 
-3.400000e+00  1.072578e+01 
-3.300000e+00  1.068362e+01 
-3.200000e+00  1.064099e+01 
-3.100000e+00  1.059791e+01 
-3.000000e+00  1.055437e+01 
-2.900000e+00  1.051035e+01 
-2.800000e+00  1.046584e+01 
-2.700000e+00  1.042085e+01 
-2.600000e+00  1.037536e+01 
-2.500000e+00  1.032937e+01 
-2.400000e+00  1.028286e+01 
-2.300000e+00  1.023583e+01 
-2.200000e+00  1.018827e+01 
-2.100000e+00  1.014017e+01 
-2.000000e+00  1.009153e+01 
-1.900000e+00  1.004233e+01 
-1.800000e+00  9.992563e+00 
-1.700000e+00  9.942228e+00 
-1.600000e+00  9.891313e+00 
-1.500000e+00  9.839809e+00 
-1.400000e+00  9.787708e+00 
-1.300000e+00  9.735001e+00 
-1.200000e+00  9.681680e+00 
-1.100000e+00  9.627737e+00 
-1.000000e+00  9.573165e+00 
-9.000000e-01  9.517954e+00 
-8.000000e-01  9.462098e+00 
-7.000000e-01  9.405588e+00 
-6.000000e-01  9.348418e+00 
-5.000000e-01  9.290580e+00 
-4.000000e-01  9.232068e+00 
-3.000000e-01  9.172874e+00 
-2.000000e-01  9.112993e+00 
-1.000000e-01  9.052418e+00 
0.000000e+00  8.991144e+00 
1.000000e-01  8.929166e+00 
2.000000e-01  8.866479e+00 
3.000000e-01  8.803078e+00 
4.000000e-01  8.738961e+00 
5.000000e-01  8.674122e+00 
6.000000e-01  8.608560e+00 
7.000000e-01  8.542271e+00 
8.000000e-01  8.475256e+00 
9.000000e-01  8.407511e+00 
1.000000e+00  8.339038e+00 
1.100000e+00  8.269836e+00 
1.200000e+00  8.199907e+00 
1.300000e+00  8.129252e+00 
1.400000e+00  8.057874e+00 
1.500000e+00  7.985776e+00 
1.600000e+00  7.912964e+00 
1.700000e+00  7.839442e+00 
1.800000e+00  7.765216e+00 
1.900000e+00  7.690295e+00 
2.000000e+00  7.614686e+00 
2.100000e+00  7.538399e+00 
2.200000e+00  7.461445e+00 
2.300000e+00  7.383835e+00 
2.400000e+00  7.305582e+00 
2.500000e+00  7.226700e+00 
2.600000e+00  7.147205e+00 
2.700000e+00  7.067112e+00 
2.800000e+00  6.986441e+00 
2.900000e+00  6.905211e+00 
3.000000e+00  6.823441e+00 
3.100000e+00  6.741154e+00 
3.200000e+00  6.658374e+00 
3.300000e+00  6.575124e+00 
3.400000e+00  6.491432e+00 
3.500000e+00  6.407324e+00 
3.600000e+00  6.322830e+00 
3.700000e+00  6.237980e+00 
3.800000e+00  6.152807e+00 
3.900000e+00  6.067342e+00 
4.000000e+00  5.981621e+00 
4.100000e+00  5.895681e+00 
4.200000e+00  5.809558e+00 
4.300000e+00  5.723292e+00 
4.400000e+00  5.636922e+00 
4.500000e+00  5.550492e+00 
4.600000e+00  5.464042e+00 
4.700000e+00  5.377619e+00 
4.800000e+00  5.291266e+00 
4.900000e+00  5.205033e+00 
5.000000e+00  5.118965e+00 
5.100000e+00  5.033113e+00 
5.200000e+00  4.947527e+00 
5.300000e+00  4.862258e+00 
5.400000e+00  4.777360e+00 
5.500000e+00  4.692886e+00 
5.600000e+00  4.608892e+00 
5.700000e+00  4.525431e+00 
5.800000e+00  4.442563e+00 
5.900000e+00  4.360344e+00 
6.000000e+00  4.278834e+00 
6.100000e+00  4.198092e+00 
6.200000e+00  4.118178e+00 
6.300000e+00  4.039154e+00 
6.400000e+00  3.961083e+00 
6.500000e+00  3.884027e+00 
6.600000e+00  3.808051e+00 
6.700000e+00  3.733219e+00 
6.800000e+00  3.659596e+00 
6.900000e+00  3.587250e+00 
7.000000e+00  3.516247e+00 
7.100000e+00  3.446655e+00 
7.200000e+00  3.378543e+00 
7.300000e+00  3.311981e+00 
7.400000e+00  3.247039e+00 
7.500000e+00  3.183788e+00 
7.600000e+00  3.122302e+00 
7.700000e+00  3.062653e+00 
7.800000e+00  3.004917e+00 
7.900000e+00  2.949170e+00 
8.000000e+00  2.895491e+00 
8.100000e+00  2.843958e+00 
8.200000e+00  2.794655e+00 
8.300000e+00  2.747667e+00 
8.400000e+00  2.703082e+00 
8.500000e+00  2.660992e+00 
8.600000e+00  2.621494e+00 
8.700000e+00  2.584688e+00 
8.800000e+00  2.550685e+00 
8.900000e+00  2.519598e+00 
9.000000e+00  2.491553e+00 
9.100000e+00  2.466685e+00 
9.200000e+00  2.445142e+00 
9.300000e+00  2.427086e+00 
9.400000e+00  2.412697e+00 
9.500000e+00  2.402176e+00 
9.600000e+00  2.395750e+00 
9.700000e+00  2.393672e+00 
9.800000e+00  2.396234e+00 
9.900000e+00  2.403767e+00 
1.000000e+01  2.416652e+00 
1.010000e+01  2.442496e+00 
1.020000e+01  2.467393e+00 
1.030000e+01  2.491242e+00 
1.040000e+01  2.513950e+00 
1.050000e+01  2.535439e+00 
1.060000e+01  2.555642e+00 
1.070000e+01  2.574509e+00 
1.080000e+01  2.592003e+00 
1.090000e+01  2.608108e+00 
1.100000e+01  2.622823e+00 
1.110000e+01  2.636164e+00 
1.120000e+01  2.648163e+00 
1.130000e+01  2.658866e+00 
1.140000e+01  2.668333e+00 
1.150000e+01  2.676633e+00 
1.160000e+01  2.683847e+00 
1.170000e+01  2.690058e+00 
1.180000e+01  2.695356e+00 
1.190000e+01  2.699831e+00 
1.200000e+01  2.703574e+00 
1.210000e+01  2.706673e+00 
1.220000e+01  2.709212e+00 
1.230000e+01  2.711270e+00 
1.240000e+01  2.712919e+00 
1.250000e+01  2.714226e+00 
1.260000e+01  2.715250e+00 
1.270000e+01  2.716042e+00 
1.280000e+01  2.716648e+00 
1.290000e+01  2.717105e+00 
1.300000e+01  2.717445e+00 
1.310000e+01  2.717695e+00 
1.320000e+01  2.717876e+00 
1.330000e+01  2.718005e+00 
1.340000e+01  2.718096e+00 
1.350000e+01  2.718159e+00 
1.360000e+01  2.718202e+00 
1.370000e+01  2.718230e+00 
1.380000e+01  2.718249e+00 
1.390000e+01  2.718262e+00 
1.400000e+01  2.718270e+00 
1.410000e+01  2.718275e+00 
1.420000e+01  2.718278e+00 
1.430000e+01  2.718279e+00 
1.440000e+01  2.718280e+00 
1.450000e+01  2.718281e+00 
1.460000e+01  2.718281e+00 
1.470000e+01  2.718282e+00 
1.480000e+01  2.718282e+00 
1.490000e+01  2.718282e+00 
1.500000e+01  2.718282e+00 
1.510000e+01  2.718282e+00 
1.520000e+01  2.718282e+00 
1.530000e+01  2.718282e+00 
1.540000e+01  2.718282e+00 
1.550000e+01  2.718282e+00 
1.560000e+01  2.718282e+00 
1.570000e+01  2.718282e+00 
1.580000e+01  2.718282e+00 
1.590000e+01  2.718282e+00 
1.600000e+01  2.718282e+00 
1.610000e+01  2.718282e+00 
1.620000e+01  2.718282e+00 
1.630000e+01  2.718282e+00 
1.640000e+01  2.718282e+00 
1.650000e+01  2.718282e+00 
1.660000e+01  2.718282e+00 
1.670000e+01  2.718282e+00 
1.680000e+01  2.718282e+00 
1.690000e+01  2.718282e+00 
1.700000e+01  2.718282e+00 
1.710000e+01  2.718282e+00 
1.720000e+01  2.718282e+00 
1.730000e+01  2.718282e+00 
1.740000e+01  2.718282e+00 
1.750000e+01  2.718282e+00 
1.760000e+01  2.718282e+00 
1.770000e+01  2.718282e+00 
1.780000e+01  2.718282e+00 
1.790000e+01  2.718282e+00 
1.800000e+01  2.718282e+00 
1.810000e+01  2.718282e+00 
1.820000e+01  2.718282e+00 
1.830000e+01  2.718282e+00 
1.840000e+01  2.718282e+00 
1.850000e+01  2.718282e+00 
1.860000e+01  2.718282e+00 
1.870000e+01  2.718282e+00 
1.880000e+01  2.718282e+00 
1.890000e+01  2.718282e+00 
1.900000e+01  2.718282e+00 
1.910000e+01  2.718282e+00 
1.920000e+01  2.718282e+00 
1.930000e+01  2.718282e+00 
1.940000e+01  2.718282e+00 
1.950000e+01  2.718282e+00 
1.960000e+01  2.718282e+00 
1.970000e+01  2.718282e+00 
1.980000e+01  2.718282e+00 
1.990000e+01  2.718282e+00 
2.000000e+01  2.718282e+00 
2.010000e+01  2.718282e+00 
2.020000e+01  2.718282e+00 
2.030000e+01  2.718282e+00 
2.040000e+01  2.718282e+00 
2.050000e+01  2.718282e+00 
2.060000e+01  2.718282e+00 
2.070000e+01  2.718282e+00 
2.080000e+01  2.718282e+00 
2.090000e+01  2.718282e+00 
2.100000e+01  2.718282e+00 
2.110000e+01  2.718282e+00 
2.120000e+01  2.718282e+00 
2.130000e+01  2.718282e+00 
2.140000e+01  2.718282e+00 
2.150000e+01  2.718282e+00 
2.160000e+01  2.718282e+00 
2.170000e+01  2.718282e+00 
2.180000e+01  2.718282e+00 
2.190000e+01  2.718282e+00 
2.200000e+01  2.718282e+00 
2.210000e+01  2.718282e+00 
2.220000e+01  2.718282e+00 
2.230000e+01  2.718282e+00 
2.240000e+01  2.718282e+00 
2.250000e+01  2.718282e+00 
2.260000e+01  2.718282e+00 
2.270000e+01  2.718282e+00 
2.280000e+01  2.718282e+00 
2.290000e+01  2.718282e+00 
2.300000e+01  2.718282e+00 
2.310000e+01  2.718282e+00 
2.320000e+01  2.718282e+00 
2.330000e+01  2.718282e+00 
2.340000e+01  2.718282e+00 
2.350000e+01  2.718282e+00 
2.360000e+01  2.718282e+00 
2.370000e+01  2.718282e+00 
2.380000e+01  2.718282e+00 
2.390000e+01  2.718282e+00 
2.400000e+01  2.718282e+00 
2.410000e+01  2.718282e+00 
2.420000e+01  2.718282e+00 
2.430000e+01  2.718282e+00 
2.440000e+01  2.718282e+00 
2.450000e+01  2.718282e+00 
2.460000e+01  2.718282e+00 
2.470000e+01  2.718282e+00 
2.480000e+01  2.718282e+00 
2.490000e+01  2.718282e+00 
2.500000e+01  2.718282e+00 
2.510000e+01  2.718282e+00 
2.520000e+01  2.718282e+00 
2.530000e+01  2.718282e+00 
2.540000e+01  2.718282e+00 
2.550000e+01  2.718282e+00 
2.560000e+01  2.718282e+00 
2.570000e+01  2.718282e+00 
2.580000e+01  2.718282e+00 
2.590000e+01  2.718282e+00 
2.600000e+01  2.718282e+00 
2.610000e+01  2.718282e+00 
2.620000e+01  2.718282e+00 
2.630000e+01  2.718282e+00 
2.640000e+01  2.718282e+00 
2.650000e+01  2.718282e+00 
2.660000e+01  2.718282e+00 
2.670000e+01  2.718282e+00 
2.680000e+01  2.718282e+00 
2.690000e+01  2.718282e+00 
2.700000e+01  2.718282e+00 
2.710000e+01  2.718282e+00 
2.720000e+01  2.718282e+00 
2.730000e+01  2.718282e+00 
2.740000e+01  2.718282e+00 
2.750000e+01  2.718282e+00 
2.760000e+01  2.718282e+00 
2.770000e+01  2.718282e+00 
2.780000e+01  2.718282e+00 
2.790000e+01  2.718282e+00 
2.800000e+01  2.718282e+00 
2.810000e+01  2.718282e+00 
2.820000e+01  2.718282e+00 
2.830000e+01  2.718282e+00 
2.840000e+01  2.718282e+00 
2.850000e+01  2.718282e+00 
2.860000e+01  2.718282e+00 
2.870000e+01  2.718282e+00 
2.880000e+01  2.718282e+00 
2.890000e+01  2.718282e+00 
2.900000e+01  2.718282e+00 
2.910000e+01  2.718282e+00 
2.920000e+01  2.718282e+00 
2.930000e+01  2.718282e+00 
2.940000e+01  2.718282e+00 
2.950000e+01  2.718282e+00 
2.960000e+01  2.718282e+00 
2.970000e+01  2.718282e+00 
2.980000e+01  2.718282e+00 
2.990000e+01  2.718282e+00 
3.000000e+01  2.718282e+00 


==> f5.dat <==
x y 
-1.000000e+01  2.658694e+00 
-9.900000e+00  2.656964e+00 
-9.800000e+00  2.655197e+00 
-9.700000e+00  2.653393e+00 
-9.600000e+00  2.651550e+00 
-9.500000e+00  2.649668e+00 
-9.400000e+00  2.647747e+00 
-9.300000e+00  2.645785e+00 
-9.200000e+00  2.643782e+00 
-9.100000e+00  2.641736e+00 
-9.000000e+00  2.639648e+00 
-8.900000e+00  2.637517e+00 
-8.800000e+00  2.635341e+00 
-8.700000e+00  2.633120e+00 
-8.600000e+00  2.630853e+00 
-8.500000e+00  2.628539e+00 
-8.400000e+00  2.626177e+00 
-8.300000e+00  2.623767e+00 
-8.200000e+00  2.621308e+00 
-8.100000e+00  2.618799e+00 
-8.000000e+00  2.616238e+00 
-7.900000e+00  2.613625e+00 
-7.800000e+00  2.610960e+00 
-7.700000e+00  2.608241e+00 
-7.600000e+00  2.605467e+00 
-7.500000e+00  2.602638e+00 
-7.400000e+00  2.599753e+00 
-7.300000e+00  2.596810e+00 
-7.200000e+00  2.593808e+00 
-7.100000e+00  2.590748e+00 
-7.000000e+00  2.587627e+00 
-6.900000e+00  2.584446e+00 
-6.800000e+00  2.581202e+00 
-6.700000e+00  2.577895e+00 
-6.600000e+00  2.574525e+00 
-6.500000e+00  2.571089e+00 
-6.400000e+00  2.567588e+00 
-6.300000e+00  2.564020e+00 
-6.200000e+00  2.560384e+00 
-6.100000e+00  2.556680e+00 
-6.000000e+00  2.552906e+00 
-5.900000e+00  2.549061e+00 
-5.800000e+00  2.545144e+00 
-5.700000e+00  2.541155e+00 
-5.600000e+00  2.537093e+00 
-5.500000e+00  2.532956e+00 
-5.400000e+00  2.528744e+00 
-5.300000e+00  2.524455e+00 
-5.200000e+00  2.520089e+00 
-5.100000e+00  2.515645e+00 
-5.000000e+00  2.511122e+00 
-4.900000e+00  2.506518e+00 
-4.800000e+00  2.501834e+00 
-4.700000e+00  2.497068e+00 
-4.600000e+00  2.492220e+00 
-4.500000e+00  2.487288e+00 
-4.400000e+00  2.482271e+00 
-4.300000e+00  2.477170e+00 
-4.200000e+00  2.471982e+00 
-4.100000e+00  2.466707e+00 
-4.000000e+00  2.461345e+00 
-3.900000e+00  2.455895e+00 
-3.800000e+00  2.450355e+00 
-3.700000e+00  2.444726e+00 
-3.600000e+00  2.439006e+00 
-3.500000e+00  2.433195e+00 
-3.400000e+00  2.427292e+00 
-3.300000e+00  2.421297e+00 
-3.200000e+00  2.415209e+00 
-3.100000e+00  2.409027e+00 
-3.000000e+00  2.402751e+00 
-2.900000e+00  2.396381e+00 
-2.800000e+00  2.389916e+00 
-2.700000e+00  2.383355e+00 
-2.600000e+00  2.376698e+00 
-2.500000e+00  2.369946e+00 
-2.400000e+00  2.363097e+00 
-2.300000e+00  2.356151e+00 
-2.200000e+00  2.349108e+00 
-2.100000e+00  2.341968e+00 
-2.000000e+00  2.334731e+00 
-1.900000e+00  2.327397e+00 
-1.800000e+00  2.319965e+00 
-1.700000e+00  2.312436e+00 
-1.600000e+00  2.304809e+00 
-1.500000e+00  2.297085e+00 
-1.400000e+00  2.289265e+00 
-1.300000e+00  2.281347e+00 
-1.200000e+00  2.273333e+00 
-1.100000e+00  2.265222e+00 
-1.000000e+00  2.257016e+00 
-9.000000e-01  2.248714e+00 
-8.000000e-01  2.240317e+00 
-7.000000e-01  2.231826e+00 
-6.000000e-01  2.223240e+00 
-5.000000e-01  2.214562e+00 
-4.000000e-01  2.205791e+00 
-3.000000e-01  2.196928e+00 
-2.000000e-01  2.187974e+00 
-1.000000e-01  2.178930e+00 
0.000000e+00  2.169797e+00 
1.000000e-01  2.160576e+00 
2.000000e-01  2.151268e+00 
3.000000e-01  2.141874e+00 
4.000000e-01  2.132395e+00 
5.000000e-01  2.122833e+00 
6.000000e-01  2.113188e+00 
7.000000e-01  2.103462e+00 
8.000000e-01  2.093657e+00 
9.000000e-01  2.083774e+00 
1.000000e+00  2.073814e+00 
1.100000e+00  2.063779e+00 
1.200000e+00  2.053671e+00 
1.300000e+00  2.043491e+00 
1.400000e+00  2.033242e+00 
1.500000e+00  2.022924e+00 
1.600000e+00  2.012540e+00 
1.700000e+00  2.002091e+00 
1.800000e+00  1.991580e+00 
1.900000e+00  1.981008e+00 
2.000000e+00  1.970377e+00 
2.100000e+00  1.959691e+00 
2.200000e+00  1.948949e+00 
2.300000e+00  1.938156e+00 
2.400000e+00  1.927312e+00 
2.500000e+00  1.916420e+00 
2.600000e+00  1.905483e+00 
2.700000e+00  1.894502e+00 
2.800000e+00  1.883480e+00 
2.900000e+00  1.872420e+00 
3.000000e+00  1.861323e+00 
3.100000e+00  1.850193e+00 
3.200000e+00  1.839031e+00 
3.300000e+00  1.827840e+00 
3.400000e+00  1.816622e+00 
3.500000e+00  1.805381e+00 
3.600000e+00  1.794118e+00 
3.700000e+00  1.782837e+00 
3.800000e+00  1.771539e+00 
3.900000e+00  1.760228e+00 
4.000000e+00  1.748906e+00 
4.100000e+00  1.737577e+00 
4.200000e+00  1.726241e+00 
4.300000e+00  1.714904e+00 
4.400000e+00  1.703566e+00 
4.500000e+00  1.692232e+00 
4.600000e+00  1.680904e+00 
4.700000e+00  1.669585e+00 
4.800000e+00  1.658278e+00 
4.900000e+00  1.646987e+00 
5.000000e+00  1.635713e+00 
5.100000e+00  1.624462e+00 
5.200000e+00  1.613235e+00 
5.300000e+00  1.602037e+00 
5.400000e+00  1.590871e+00 
5.500000e+00  1.579740e+00 
5.600000e+00  1.568648e+00 
5.700000e+00  1.557600e+00 
5.800000e+00  1.546599e+00 
5.900000e+00  1.535650e+00 
6.000000e+00  1.524758e+00 
6.100000e+00  1.513926e+00 
6.200000e+00  1.503161e+00 
6.300000e+00  1.492466e+00 
6.400000e+00  1.481850e+00 
6.500000e+00  1.471316e+00 
6.600000e+00  1.460873e+00 
6.700000e+00  1.450527e+00 
6.800000e+00  1.440287e+00 
6.900000e+00  1.430160e+00 
7.000000e+00  1.420156e+00 
7.100000e+00  1.410285e+00 
7.200000e+00  1.400559e+00 
7.300000e+00  1.390991e+00 
7.400000e+00  1.381595e+00 
7.500000e+00  1.372387e+00 
7.600000e+00  1.363385e+00 
7.700000e+00  1.354611e+00 
7.800000e+00  1.346088e+00 
7.900000e+00  1.337845e+00 
8.000000e+00  1.329912e+00 
8.100000e+00  1.322329e+00 
8.200000e+00  1.315141e+00 
8.300000e+00  1.308400e+00 
8.400000e+00  1.302172e+00 
8.500000e+00  1.296536e+00 
8.600000e+00  1.291590e+00 
8.700000e+00  1.287453e+00 
8.800000e+00  1.284281e+00 
8.900000e+00  1.282272e+00 
9.000000e+00  1.281684e+00 
9.100000e+00  1.282864e+00 
9.200000e+00  1.286287e+00 
9.300000e+00  1.292620e+00 
9.400000e+00  1.302833e+00 
9.500000e+00  1.318390e+00 
9.600000e+00  1.341620e+00 
9.700000e+00  1.376453e+00 
9.800000e+00  1.430092e+00 
9.900000e+00  1.517319e+00 
1.000000e+01  1.674025e+00 
1.010000e+01  1.681585e+00 
1.020000e+01  1.688836e+00 
1.030000e+01  1.695754e+00 
1.040000e+01  1.702317e+00 
1.050000e+01  1.708499e+00 
1.060000e+01  1.714279e+00 
1.070000e+01  1.719632e+00 
1.080000e+01  1.724537e+00 
1.090000e+01  1.728973e+00 
1.100000e+01  1.732920e+00 
1.110000e+01  1.736359e+00 
1.120000e+01  1.739273e+00 
1.130000e+01  1.741645e+00 
1.140000e+01  1.743463e+00 
1.150000e+01  1.744714e+00 
1.160000e+01  1.745388e+00 
1.170000e+01  1.745477e+00 
1.180000e+01  1.744977e+00 
1.190000e+01  1.743883e+00 
1.200000e+01  1.742197e+00 
1.210000e+01  1.739919e+00 
1.220000e+01  1.737054e+00 
1.230000e+01  1.733609e+00 
1.240000e+01  1.729595e+00 
1.250000e+01  1.725022e+00 
1.260000e+01  1.719905e+00 
1.270000e+01  1.714261e+00 
1.280000e+01  1.708108e+00 
1.290000e+01  1.701468e+00 
1.300000e+01  1.694362e+00 
1.310000e+01  1.686816e+00 
1.320000e+01  1.678853e+00 
1.330000e+01  1.670502e+00 
1.340000e+01  1.661790e+00 
1.350000e+01  1.652745e+00 
1.360000e+01  1.643397e+00 
1.370000e+01  1.633775e+00 
1.380000e+01  1.623909e+00 
1.390000e+01  1.613829e+00 
1.400000e+01  1.603564e+00 
1.410000e+01  1.593144e+00 
1.420000e+01  1.582596e+00 
1.430000e+01  1.571949e+00 
1.440000e+01  1.561230e+00 
1.450000e+01  1.550464e+00 
1.460000e+01  1.539677e+00 
1.470000e+01  1.528892e+00 
1.480000e+01  1.518131e+00 
1.490000e+01  1.507416e+00 
1.500000e+01  1.496767e+00 
1.510000e+01  1.486202e+00 
1.520000e+01  1.475738e+00 
1.530000e+01  1.465390e+00 
1.540000e+01  1.455174e+00 
1.550000e+01  1.445101e+00 
1.560000e+01  1.435183e+00 
1.570000e+01  1.425432e+00 
1.580000e+01  1.415854e+00 
1.590000e+01  1.406459e+00 
1.600000e+01  1.397252e+00 
1.610000e+01  1.388240e+00 
1.620000e+01  1.379426e+00 
1.630000e+01  1.370814e+00 
1.640000e+01  1.362406e+00 
1.650000e+01  1.354205e+00 
1.660000e+01  1.346209e+00 
1.670000e+01  1.338421e+00 
1.680000e+01  1.330839e+00 
1.690000e+01  1.323462e+00 
1.700000e+01  1.316288e+00 
1.710000e+01  1.309315e+00 
1.720000e+01  1.302540e+00 
1.730000e+01  1.295960e+00 
1.740000e+01  1.289572e+00 
1.750000e+01  1.283373e+00 
1.760000e+01  1.277357e+00 
1.770000e+01  1.271522e+00 
1.780000e+01  1.265863e+00 
1.790000e+01  1.260375e+00 
1.800000e+01  1.255054e+00 
1.810000e+01  1.249897e+00 
1.820000e+01  1.244897e+00 
1.830000e+01  1.240052e+00 
1.840000e+01  1.235356e+00 
1.850000e+01  1.230805e+00 
1.860000e+01  1.226394e+00 
1.870000e+01  1.222121e+00 
1.880000e+01  1.217979e+00 
1.890000e+01  1.213965e+00 
1.900000e+01  1.210076e+00 
1.910000e+01  1.206307e+00 
1.920000e+01  1.202655e+00 
1.930000e+01  1.199116e+00 
1.940000e+01  1.195686e+00 
1.950000e+01  1.192362e+00 
1.960000e+01  1.189142e+00 
1.970000e+01  1.186020e+00 
1.980000e+01  1.182996e+00 
1.990000e+01  1.180065e+00 
2.000000e+01  1.177225e+00 
2.010000e+01  1.174473e+00 
2.020000e+01  1.171806e+00 
2.030000e+01  1.169223e+00 
2.040000e+01  1.166720e+00 
2.050000e+01  1.164296e+00 
2.060000e+01  1.161947e+00 
2.070000e+01  1.159672e+00 
2.080000e+01  1.157469e+00 
2.090000e+01  1.155336e+00 
2.100000e+01  1.153271e+00 
2.110000e+01  1.151272e+00 
2.120000e+01  1.149336e+00 
2.130000e+01  1.147464e+00 
2.140000e+01  1.145652e+00 
2.150000e+01  1.143899e+00 
2.160000e+01  1.142205e+00 
2.170000e+01  1.140566e+00 
2.180000e+01  1.138982e+00 
2.190000e+01  1.137451e+00 
2.200000e+01  1.135972e+00 
2.210000e+01  1.134544e+00 
2.220000e+01  1.133165e+00 
2.230000e+01  1.131835e+00 
2.240000e+01  1.130551e+00 
2.250000e+01  1.129313e+00 
2.260000e+01  1.128120e+00 
2.270000e+01  1.126970e+00 
2.280000e+01  1.125863e+00 
2.290000e+01  1.124797e+00 
2.300000e+01  1.123771e+00 
2.310000e+01  1.122785e+00 
2.320000e+01  1.121837e+00 
2.330000e+01  1.120927e+00 
2.340000e+01  1.120053e+00 
2.350000e+01  1.119215e+00 
2.360000e+01  1.118412e+00 
2.370000e+01  1.117642e+00 
2.380000e+01  1.116905e+00 
2.390000e+01  1.116201e+00 
2.400000e+01  1.115527e+00 
2.410000e+01  1.114885e+00 
2.420000e+01  1.114271e+00 
2.430000e+01  1.113687e+00 
2.440000e+01  1.113130e+00 
2.450000e+01  1.112600e+00 
2.460000e+01  1.112097e+00 
2.470000e+01  1.111620e+00 
2.480000e+01  1.111167e+00 
2.490000e+01  1.110738e+00 
2.500000e+01  1.110332e+00 
2.510000e+01  1.109949e+00 
2.520000e+01  1.109588e+00 
2.530000e+01  1.109247e+00 
2.540000e+01  1.108927e+00 
2.550000e+01  1.108626e+00 
2.560000e+01  1.108343e+00 
2.570000e+01  1.108079e+00 
2.580000e+01  1.107832e+00 
2.590000e+01  1.107601e+00 
2.600000e+01  1.107386e+00 
2.610000e+01  1.107186e+00 
2.620000e+01  1.107001e+00 
2.630000e+01  1.106829e+00 
2.640000e+01  1.106670e+00 
2.650000e+01  1.106523e+00 
2.660000e+01  1.106388e+00 
2.670000e+01  1.106264e+00 
2.680000e+01  1.106150e+00 
2.690000e+01  1.106046e+00 
2.700000e+01  1.105951e+00 
2.710000e+01  1.105864e+00 
2.720000e+01  1.105786e+00 
2.730000e+01  1.105714e+00 
2.740000e+01  1.105650e+00 
2.750000e+01  1.105592e+00 
2.760000e+01  1.105541e+00 
2.770000e+01  1.105494e+00 
2.780000e+01  1.105452e+00 
2.790000e+01  1.105416e+00 
2.800000e+01  1.105383e+00 
2.810000e+01  1.105354e+00 
2.820000e+01  1.105328e+00 
2.830000e+01  1.105306e+00 
2.840000e+01  1.105286e+00 
2.850000e+01  1.105269e+00 
2.860000e+01  1.105254e+00 
2.870000e+01  1.105241e+00 
2.880000e+01  1.105230e+00 
2.890000e+01  1.105220e+00 
2.900000e+01  1.105212e+00 
2.910000e+01  1.105205e+00 
2.920000e+01  1.105199e+00 
2.930000e+01  1.105194e+00 
2.940000e+01  1.105190e+00 
2.950000e+01  1.105187e+00 
2.960000e+01  1.105184e+00 
2.970000e+01  1.105181e+00 
2.980000e+01  1.105179e+00 
2.990000e+01  1.105178e+00 
3.000000e+01  1.105176e+00 


==> f6.dat <==
x y 
-1.000000e+01  2.658644e+00 
-9.900000e+00  2.656911e+00 
-9.800000e+00  2.655142e+00 
-9.700000e+00  2.653335e+00 
-9.600000e+00  2.651489e+00 
-9.500000e+00  2.649605e+00 
-9.400000e+00  2.647681e+00 
-9.300000e+00  2.645716e+00 
-9.200000e+00  2.643709e+00 
-9.100000e+00  2.641661e+00 
-9.000000e+00  2.639569e+00 
-8.900000e+00  2.637434e+00 
-8.800000e+00  2.635255e+00 
-8.700000e+00  2.633030e+00 
-8.600000e+00  2.630758e+00 
-8.500000e+00  2.628440e+00 
-8.400000e+00  2.626074e+00 
-8.300000e+00  2.623660e+00 
-8.200000e+00  2.621195e+00 
-8.100000e+00  2.618681e+00 
-8.000000e+00  2.616115e+00 
-7.900000e+00  2.613497e+00 
-7.800000e+00  2.610826e+00 
-7.700000e+00  2.608100e+00 
-7.600000e+00  2.605320e+00 
-7.500000e+00  2.602485e+00 
-7.400000e+00  2.599592e+00 
-7.300000e+00  2.596642e+00 
-7.200000e+00  2.593633e+00 
-7.100000e+00  2.590565e+00 
-7.000000e+00  2.587436e+00 
-6.900000e+00  2.584246e+00 
-6.800000e+00  2.580994e+00 
-6.700000e+00  2.577678e+00 
-6.600000e+00  2.574297e+00 
-6.500000e+00  2.570852e+00 
-6.400000e+00  2.567340e+00 
-6.300000e+00  2.563761e+00 
-6.200000e+00  2.560114e+00 
-6.100000e+00  2.556397e+00 
-6.000000e+00  2.552610e+00 
-5.900000e+00  2.548752e+00 
-5.800000e+00  2.544822e+00 
-5.700000e+00  2.540819e+00 
-5.600000e+00  2.536742e+00 
-5.500000e+00  2.532590e+00 
-5.400000e+00  2.528361e+00 
-5.300000e+00  2.524056e+00 
-5.200000e+00  2.519673e+00 
-5.100000e+00  2.515210e+00 
-5.000000e+00  2.510668e+00 
-4.900000e+00  2.506045e+00 
-4.800000e+00  2.501341e+00 
-4.700000e+00  2.496553e+00 
-4.600000e+00  2.491683e+00 
-4.500000e+00  2.486727e+00 
-4.400000e+00  2.481687e+00 
-4.300000e+00  2.476560e+00 
-4.200000e+00  2.471346e+00 
-4.100000e+00  2.466044e+00 
-4.000000e+00  2.460654e+00 
-3.900000e+00  2.455174e+00 
-3.800000e+00  2.449603e+00 
-3.700000e+00  2.443942e+00 
-3.600000e+00  2.438189e+00 
-3.500000e+00  2.432343e+00 
-3.400000e+00  2.426404e+00 
-3.300000e+00  2.420372e+00 
-3.200000e+00  2.414244e+00 
-3.100000e+00  2.408022e+00 
-3.000000e+00  2.401704e+00 
-2.900000e+00  2.395290e+00 
-2.800000e+00  2.388779e+00 
-2.700000e+00  2.382171e+00 
-2.600000e+00  2.375465e+00 
-2.500000e+00  2.368661e+00 
-2.400000e+00  2.361759e+00 
-2.300000e+00  2.354758e+00 
-2.200000e+00  2.347658e+00 
-2.100000e+00  2.340458e+00 
-2.000000e+00  2.333159e+00 
-1.900000e+00  2.325760e+00 
-1.800000e+00  2.318262e+00 
-1.700000e+00  2.310663e+00 
-1.600000e+00  2.302965e+00 
-1.500000e+00  2.295166e+00 
-1.400000e+00  2.287268e+00 
-1.300000e+00  2.279269e+00 
-1.200000e+00  2.271172e+00 
-1.100000e+00  2.262974e+00 
-1.000000e+00  2.254678e+00 
-9.000000e-01  2.246283e+00 
-8.000000e-01  2.237789e+00 
-7.000000e-01  2.229197e+00 
-6.000000e-01  2.220508e+00 
-5.000000e-01  2.211721e+00 
-4.000000e-01  2.202838e+00 
-3.000000e-01  2.193859e+00 
-2.000000e-01  2.184785e+00 
-1.000000e-01  2.175617e+00 
0.000000e+00  2.166355e+00 
1.000000e-01  2.157000e+00 
2.000000e-01  2.147553e+00 
3.000000e-01  2.138015e+00 
4.000000e-01  2.128387e+00 
5.000000e-01  2.118670e+00 
6.000000e-01  2.108866e+00 
7.000000e-01  2.098975e+00 
8.000000e-01  2.088998e+00 
9.000000e-01  2.078937e+00 
1.000000e+00  2.068794e+00 
1.100000e+00  2.058569e+00 
1.200000e+00  2.048264e+00 
1.300000e+00  2.037881e+00 
1.400000e+00  2.027420e+00 
1.500000e+00  2.016884e+00 
1.600000e+00  2.006274e+00 
1.700000e+00  1.995591e+00 
1.800000e+00  1.984838e+00 
1.900000e+00  1.974016e+00 
2.000000e+00  1.963126e+00 
2.100000e+00  1.952171e+00 
2.200000e+00  1.941152e+00 
2.300000e+00  1.930072e+00 
2.400000e+00  1.918931e+00 
2.500000e+00  1.907732e+00 
2.600000e+00  1.896477e+00 
2.700000e+00  1.885167e+00 
2.800000e+00  1.873805e+00 
2.900000e+00  1.862393e+00 
3.000000e+00  1.850932e+00 
3.100000e+00  1.839424e+00 
3.200000e+00  1.827872e+00 
3.300000e+00  1.816278e+00 
3.400000e+00  1.804643e+00 
3.500000e+00  1.792969e+00 
3.600000e+00  1.781259e+00 
3.700000e+00  1.769514e+00 
3.800000e+00  1.757737e+00 
3.900000e+00  1.745929e+00 
4.000000e+00  1.734093e+00 
4.100000e+00  1.722231e+00 
4.200000e+00  1.710344e+00 
4.300000e+00  1.698435e+00 
4.400000e+00  1.686505e+00 
4.500000e+00  1.674557e+00 
4.600000e+00  1.662592e+00 
4.700000e+00  1.650613e+00 
4.800000e+00  1.638621e+00 
4.900000e+00  1.626619e+00 
5.000000e+00  1.614608e+00 
5.100000e+00  1.602591e+00 
5.200000e+00  1.590568e+00 
5.300000e+00  1.578543e+00 
5.400000e+00  1.566517e+00 
5.500000e+00  1.554492e+00 
5.600000e+00  1.542470e+00 
5.700000e+00  1.530453e+00 
5.800000e+00  1.518442e+00 
5.900000e+00  1.506440e+00 
6.000000e+00  1.494448e+00 
6.100000e+00  1.482469e+00 
6.200000e+00  1.470504e+00 
6.300000e+00  1.458556e+00 
6.400000e+00  1.446625e+00 
6.500000e+00  1.434716e+00 
6.600000e+00  1.422828e+00 
6.700000e+00  1.410964e+00 
6.800000e+00  1.399127e+00 
6.900000e+00  1.387319e+00 
7.000000e+00  1.375541e+00 
7.100000e+00  1.363796e+00 
7.200000e+00  1.352087e+00 
7.300000e+00  1.340414e+00 
7.400000e+00  1.328782e+00 
7.500000e+00  1.317193e+00 
7.600000e+00  1.305649e+00 
7.700000e+00  1.294153e+00 
7.800000e+00  1.282709e+00 
7.900000e+00  1.271319e+00 
8.000000e+00  1.259987e+00 
8.100000e+00  1.248717e+00 
8.200000e+00  1.237513e+00 
8.300000e+00  1.226380e+00 
8.400000e+00  1.215322e+00 
8.500000e+00  1.204346e+00 
8.600000e+00  1.193459e+00 
8.700000e+00  1.182668e+00 
8.800000e+00  1.171982e+00 
8.900000e+00  1.161412e+00 
9.000000e+00  1.150973e+00 
9.100000e+00  1.140681e+00 
9.200000e+00  1.130559e+00 
9.300000e+00  1.120635e+00 
9.400000e+00  1.110950e+00 
9.500000e+00  1.101557e+00 
9.600000e+00  1.092538e+00 
9.700000e+00  1.084015e+00 
9.800000e+00  1.076184e+00 
9.900000e+00  1.069387e+00 
1.000000e+01  1.064265e+00 
1.010000e+01  1.065248e+00 
1.020000e+01  1.066234e+00 
1.030000e+01  1.067221e+00 
1.040000e+01  1.068209e+00 
1.050000e+01  1.069197e+00 
1.060000e+01  1.070184e+00 
1.070000e+01  1.071170e+00 
1.080000e+01  1.072154e+00 
1.090000e+01  1.073136e+00 
1.100000e+01  1.074113e+00 
1.110000e+01  1.075087e+00 
1.120000e+01  1.076056e+00 
1.130000e+01  1.077018e+00 
1.140000e+01  1.077974e+00 
1.150000e+01  1.078922e+00 
1.160000e+01  1.079862e+00 
1.170000e+01  1.080793e+00 
1.180000e+01  1.081714e+00 
1.190000e+01  1.082624e+00 
1.200000e+01  1.083522e+00 
1.210000e+01  1.084408e+00 
1.220000e+01  1.085280e+00 
1.230000e+01  1.086139e+00 
1.240000e+01  1.086982e+00 
1.250000e+01  1.087810e+00 
1.260000e+01  1.088621e+00 
1.270000e+01  1.089416e+00 
1.280000e+01  1.090192e+00 
1.290000e+01  1.090950e+00 
1.300000e+01  1.091689e+00 
1.310000e+01  1.092409e+00 
1.320000e+01  1.093108e+00 
1.330000e+01  1.093787e+00 
1.340000e+01  1.094445e+00 
1.350000e+01  1.095081e+00 
1.360000e+01  1.095696e+00 
1.370000e+01  1.096288e+00 
1.380000e+01  1.096859e+00 
1.390000e+01  1.097407e+00 
1.400000e+01  1.097932e+00 
1.410000e+01  1.098435e+00 
1.420000e+01  1.098915e+00 
1.430000e+01  1.099373e+00 
1.440000e+01  1.099809e+00 
1.450000e+01  1.100223e+00 
1.460000e+01  1.100614e+00 
1.470000e+01  1.100984e+00 
1.480000e+01  1.101333e+00 
1.490000e+01  1.101662e+00 
1.500000e+01  1.101970e+00 
1.510000e+01  1.102258e+00 
1.520000e+01  1.102528e+00 
1.530000e+01  1.102778e+00 
1.540000e+01  1.103011e+00 
1.550000e+01  1.103227e+00 
1.560000e+01  1.103426e+00 
1.570000e+01  1.103609e+00 
1.580000e+01  1.103778e+00 
1.590000e+01  1.103932e+00 
1.600000e+01  1.104072e+00 
1.610000e+01  1.104200e+00 
1.620000e+01  1.104316e+00 
1.630000e+01  1.104420e+00 
1.640000e+01  1.104514e+00 
1.650000e+01  1.104599e+00 
1.660000e+01  1.104674e+00 
1.670000e+01  1.104741e+00 
1.680000e+01  1.104801e+00 
1.690000e+01  1.104853e+00 
1.700000e+01  1.104900e+00 
1.710000e+01  1.104940e+00 
1.720000e+01  1.104975e+00 
1.730000e+01  1.105006e+00 
1.740000e+01  1.105033e+00 
1.750000e+01  1.105055e+00 
1.760000e+01  1.105075e+00 
1.770000e+01  1.105091e+00 
1.780000e+01  1.105105e+00 
1.790000e+01  1.105117e+00 
1.800000e+01  1.105127e+00 
1.810000e+01  1.105136e+00 
1.820000e+01  1.105142e+00 
1.830000e+01  1.105148e+00 
1.840000e+01  1.105153e+00 
1.850000e+01  1.105157e+00 
1.860000e+01  1.105160e+00 
1.870000e+01  1.105162e+00 
1.880000e+01  1.105164e+00 
1.890000e+01  1.105166e+00 
1.900000e+01  1.105167e+00 
1.910000e+01  1.105168e+00 
1.920000e+01  1.105169e+00 
1.930000e+01  1.105169e+00 
1.940000e+01  1.105170e+00 
1.950000e+01  1.105170e+00 
1.960000e+01  1.105170e+00 
1.970000e+01  1.105170e+00 
1.980000e+01  1.105171e+00 
1.990000e+01  1.105171e+00 
2.000000e+01  1.105171e+00 
2.010000e+01  1.105171e+00 
2.020000e+01  1.105171e+00 
2.030000e+01  1.105171e+00 
2.040000e+01  1.105171e+00 
2.050000e+01  1.105171e+00 
2.060000e+01  1.105171e+00 
2.070000e+01  1.105171e+00 
2.080000e+01  1.105171e+00 
2.090000e+01  1.105171e+00 
2.100000e+01  1.105171e+00 
2.110000e+01  1.105171e+00 
2.120000e+01  1.105171e+00 
2.130000e+01  1.105171e+00 
2.140000e+01  1.105171e+00 
2.150000e+01  1.105171e+00 
2.160000e+01  1.105171e+00 
2.170000e+01  1.105171e+00 
2.180000e+01  1.105171e+00 
2.190000e+01  1.105171e+00 
2.200000e+01  1.105171e+00 
2.210000e+01  1.105171e+00 
2.220000e+01  1.105171e+00 
2.230000e+01  1.105171e+00 
2.240000e+01  1.105171e+00 
2.250000e+01  1.105171e+00 
2.260000e+01  1.105171e+00 
2.270000e+01  1.105171e+00 
2.280000e+01  1.105171e+00 
2.290000e+01  1.105171e+00 
2.300000e+01  1.105171e+00 
2.310000e+01  1.105171e+00 
2.320000e+01  1.105171e+00 
2.330000e+01  1.105171e+00 
2.340000e+01  1.105171e+00 
2.350000e+01  1.105171e+00 
2.360000e+01  1.105171e+00 
2.370000e+01  1.105171e+00 
2.380000e+01  1.105171e+00 
2.390000e+01  1.105171e+00 
2.400000e+01  1.105171e+00 
2.410000e+01  1.105171e+00 
2.420000e+01  1.105171e+00 
2.430000e+01  1.105171e+00 
2.440000e+01  1.105171e+00 
2.450000e+01  1.105171e+00 
2.460000e+01  1.105171e+00 
2.470000e+01  1.105171e+00 
2.480000e+01  1.105171e+00 
2.490000e+01  1.105171e+00 
2.500000e+01  1.105171e+00 
2.510000e+01  1.105171e+00 
2.520000e+01  1.105171e+00 
2.530000e+01  1.105171e+00 
2.540000e+01  1.105171e+00 
2.550000e+01  1.105171e+00 
2.560000e+01  1.105171e+00 
2.570000e+01  1.105171e+00 
2.580000e+01  1.105171e+00 
2.590000e+01  1.105171e+00 
2.600000e+01  1.105171e+00 
2.610000e+01  1.105171e+00 
2.620000e+01  1.105171e+00 
2.630000e+01  1.105171e+00 
2.640000e+01  1.105171e+00 
2.650000e+01  1.105171e+00 
2.660000e+01  1.105171e+00 
2.670000e+01  1.105171e+00 
2.680000e+01  1.105171e+00 
2.690000e+01  1.105171e+00 
2.700000e+01  1.105171e+00 
2.710000e+01  1.105171e+00 
2.720000e+01  1.105171e+00 
2.730000e+01  1.105171e+00 
2.740000e+01  1.105171e+00 
2.750000e+01  1.105171e+00 
2.760000e+01  1.105171e+00 
2.770000e+01  1.105171e+00 
2.780000e+01  1.105171e+00 
2.790000e+01  1.105171e+00 
2.800000e+01  1.105171e+00 
2.810000e+01  1.105171e+00 
2.820000e+01  1.105171e+00 
2.830000e+01  1.105171e+00 
2.840000e+01  1.105171e+00 
2.850000e+01  1.105171e+00 
2.860000e+01  1.105171e+00 
2.870000e+01  1.105171e+00 
2.880000e+01  1.105171e+00 
2.890000e+01  1.105171e+00 
2.900000e+01  1.105171e+00 
2.910000e+01  1.105171e+00 
2.920000e+01  1.105171e+00 
2.930000e+01  1.105171e+00 
2.940000e+01  1.105171e+00 
2.950000e+01  1.105171e+00 
2.960000e+01  1.105171e+00 
2.970000e+01  1.105171e+00 
2.980000e+01  1.105171e+00 
2.990000e+01  1.105171e+00 
3.000000e+01  1.105171e+00 


==> g1.dat <==
x y 
-3.500000e+01  1.844683e-02 
-3.450000e+01  1.846044e-02 
-3.400000e+01  1.847567e-02 
-3.350000e+01  1.849269e-02 
-3.300000e+01  1.851173e-02 
-3.250000e+01  1.853300e-02 
-3.200000e+01  1.855677e-02 
-3.150000e+01  1.858329e-02 
-3.100000e+01  1.861289e-02 
-3.050000e+01  1.864589e-02 
-3.000000e+01  1.868266e-02 
-2.950000e+01  1.872360e-02 
-2.900000e+01  1.876913e-02 
-2.850000e+01  1.881972e-02 
-2.800000e+01  1.887588e-02 
-2.750000e+01  1.893813e-02 
-2.700000e+01  1.900706e-02 
-2.650000e+01  1.908327e-02 
-2.600000e+01  1.916739e-02 
-2.550000e+01  1.926008e-02 
-2.500000e+01  1.936204e-02 
-2.450000e+01  1.947396e-02 
-2.400000e+01  1.959657e-02 
-2.350000e+01  1.973056e-02 
-2.300000e+01  1.987667e-02 
-2.250000e+01  2.003559e-02 
-2.200000e+01  2.020802e-02 
-2.150000e+01  2.039463e-02 
-2.100000e+01  2.059607e-02 
-2.050000e+01  2.081301e-02 
-2.000000e+01  2.104610e-02 
-1.950000e+01  2.129604e-02 
-1.900000e+01  2.156360e-02 
-1.850000e+01  2.184963e-02 
-1.800000e+01  2.215516e-02 
-1.750000e+01  2.248140e-02 
-1.700000e+01  2.282983e-02 
-1.650000e+01  2.320220e-02 
-1.600000e+01  2.360061e-02 
-1.550000e+01  2.402752e-02 
-1.500000e+01  2.448571e-02 
-1.450000e+01  2.497834e-02 
-1.400000e+01  2.550890e-02 
-1.350000e+01  2.608115e-02 
-1.300000e+01  2.669916e-02 
-1.250000e+01  2.736721e-02 
-1.200000e+01  2.808977e-02 
-1.150000e+01  2.887146e-02 
-1.100000e+01  2.971695e-02 
-1.050000e+01  3.063086e-02 
-1.000000e+01  3.161761e-02 
-9.500000e+00  3.268120e-02 
-9.000000e+00  3.382495e-02 
-8.500000e+00  3.505108e-02 
-8.000000e+00  3.636029e-02 
-7.500000e+00  3.775118e-02 
-7.000000e+00  3.921949e-02 
-6.500000e+00  4.075732e-02 
-6.000000e+00  4.235215e-02 
-5.500000e+00  4.398575e-02 
-5.000000e+00  4.563306e-02 
-4.500000e+00  4.726110e-02 
-4.000000e+00  4.882787e-02 
-3.500000e+00  5.028174e-02 
-3.000000e+00  5.156112e-02 
-2.500000e+00  5.259505e-02 
-2.000000e+00  5.330473e-02 
-1.500000e+00  5.360644e-02 
-1.000000e+00  5.341605e-02 
-5.000000e-01  5.265525e-02 
0.000000e+00  5.125935e-02 
5.000000e-01  4.918633e-02 
1.000000e+00  4.642607e-02 
1.500000e+00  4.300871e-02 
2.000000e+00  3.901026e-02 
2.500000e+00  3.455379e-02 
3.000000e+00  2.980456e-02 
3.500000e+00  2.495841e-02 
4.000000e+00  2.022401e-02 
4.500000e+00  1.580082e-02 
5.000000e+00  1.185653e-02 
5.500000e+00  8.508179e-03 
6.000000e+00  5.810992e-03 
6.500000e+00  3.757413e-03 
7.000000e+00  2.286390e-03 
7.500000e+00  1.300424e-03 
8.000000e+00  6.860237e-04 
8.500000e+00  3.327326e-04 
9.000000e+00  1.468978e-04 
9.500000e+00  5.836901e-05 
1.000000e+01  2.060822e-05 


==> g10.dat <==
x y 
-3.500000e+01  5.528580e-02 
-3.000000e+01  5.565540e-02 
-2.500000e+01  5.625730e-02 
-2.000000e+01  5.831160e-02 
-1.500000e+01  6.522640e-02 
-1.000000e+01  8.582200e-02 
-5.000000e+00  1.362861e-01 
0.000000e+00  1.695890e-01 
5.000000e+00  3.954460e-02 
1.000000e+01  5.600000e-05 


==> g11.dat <==
x y 
-3.500000e+01  6.806510e-02 
-3.000000e+01  6.835460e-02 
-2.500000e+01  6.910210e-02 
-2.000000e+01  7.139860e-02 
-1.500000e+01  7.866980e-02 
-1.000000e+01  1.023864e-01 
-5.000000e+00  1.714983e-01 
0.000000e+00  2.481437e-01 
5.000000e+00  5.684790e-02 
1.000000e+01  6.780000e-05 


==> g12.dat <==
x y 
-3.500000e+01  7.570280e-02 
-3.000000e+01  7.566400e-02 
-2.500000e+01  7.551340e-02 
-2.000000e+01  7.495300e-02 
-1.500000e+01  7.358030e-02 
-1.000000e+01  6.928270e-02 
-5.000000e+00  5.680770e-02 
0.000000e+00  2.985700e-02 
5.000000e+00  3.572700e-03 
1.000000e+01  4.300000e-06 


==> g13.dat <==
x y 
-3.500000e+01  1.833389e-02 
-3.450000e+01  1.833389e-02 
-3.400000e+01  1.833389e-02 
-3.350000e+01  1.833389e-02 
-3.300000e+01  1.833389e-02 
-3.250000e+01  1.833389e-02 
-3.200000e+01  1.833389e-02 
-3.150000e+01  1.833389e-02 
-3.100000e+01  1.833389e-02 
-3.050000e+01  1.833389e-02 
-3.000000e+01  1.833389e-02 
-2.950000e+01  1.833389e-02 
-2.900000e+01  1.833389e-02 
-2.850000e+01  1.833389e-02 
-2.800000e+01  1.833389e-02 
-2.750000e+01  1.833389e-02 
-2.700000e+01  1.833389e-02 
-2.650000e+01  1.833389e-02 
-2.600000e+01  1.833389e-02 
-2.550000e+01  1.833389e-02 
-2.500000e+01  1.833389e-02 
-2.450000e+01  1.833389e-02 
-2.400000e+01  1.833389e-02 
-2.350000e+01  1.833389e-02 
-2.300000e+01  1.833389e-02 
-2.250000e+01  1.833389e-02 
-2.200000e+01  1.833389e-02 
-2.150000e+01  1.833389e-02 
-2.100000e+01  1.833389e-02 
-2.050000e+01  1.833389e-02 
-2.000000e+01  1.833389e-02 
-1.950000e+01  1.833389e-02 
-1.900000e+01  1.833389e-02 
-1.850000e+01  1.833389e-02 
-1.800000e+01  1.833389e-02 
-1.750000e+01  1.833389e-02 
-1.700000e+01  1.833389e-02 
-1.650000e+01  1.833389e-02 
-1.600000e+01  1.833389e-02 
-1.550000e+01  1.833389e-02 
-1.500000e+01  1.833389e-02 
-1.450000e+01  1.833389e-02 
-1.400000e+01  1.833389e-02 
-1.350000e+01  1.833389e-02 
-1.300000e+01  1.833389e-02 
-1.250000e+01  1.833389e-02 
-1.200000e+01  1.833389e-02 
-1.150000e+01  1.833389e-02 
-1.100000e+01  1.833389e-02 
-1.050000e+01  1.833389e-02 
-1.000000e+01  1.833389e-02 
-9.500000e+00  1.833389e-02 
-9.000000e+00  1.833389e-02 
-8.500000e+00  1.833389e-02 
-8.000000e+00  1.833389e-02 
-7.500000e+00  1.833389e-02 
-7.000000e+00  1.833389e-02 
-6.500000e+00  1.833389e-02 
-6.000000e+00  1.833389e-02 
-5.500000e+00  1.833389e-02 
-5.000000e+00  1.833389e-02 
-4.500000e+00  1.833389e-02 
-4.000000e+00  1.833389e-02 
-3.500000e+00  1.833389e-02 
-3.000000e+00  1.833389e-02 
-2.500000e+00  1.833389e-02 
-2.000000e+00  1.833389e-02 
-1.500000e+00  1.833389e-02 
-1.000000e+00  1.833389e-02 
-5.000000e-01  1.833389e-02 
0.000000e+00  1.833389e-02 
5.000000e-01  1.833389e-02 
1.000000e+00  1.833389e-02 
1.500000e+00  1.833389e-02 
2.000000e+00  1.833389e-02 
2.500000e+00  1.833389e-02 
3.000000e+00  1.833389e-02 
3.500000e+00  1.833389e-02 
4.000000e+00  1.833389e-02 
4.500000e+00  1.833389e-02 
5.000000e+00  1.833389e-02 
5.500000e+00  1.833389e-02 
6.000000e+00  1.833389e-02 
6.500000e+00  1.833389e-02 
7.000000e+00  1.833389e-02 
7.500000e+00  1.833389e-02 
8.000000e+00  1.833389e-02 
8.500000e+00  1.833389e-02 
9.000000e+00  1.833389e-02 
9.500000e+00  1.833389e-02 
1.000000e+01  1.833389e-02 


==> g14.dat <==
x y 
-3.500000e+01  1.268309e-02 
-3.450000e+01  1.268309e-02 
-3.400000e+01  1.268309e-02 
-3.350000e+01  1.268309e-02 
-3.300000e+01  1.268309e-02 
-3.250000e+01  1.268309e-02 
-3.200000e+01  1.268309e-02 
-3.150000e+01  1.268309e-02 
-3.100000e+01  1.268309e-02 
-3.050000e+01  1.268309e-02 
-3.000000e+01  1.268309e-02 
-2.950000e+01  1.268309e-02 
-2.900000e+01  1.268309e-02 
-2.850000e+01  1.268309e-02 
-2.800000e+01  1.268309e-02 
-2.750000e+01  1.268309e-02 
-2.700000e+01  1.268309e-02 
-2.650000e+01  1.268309e-02 
-2.600000e+01  1.268309e-02 
-2.550000e+01  1.268309e-02 
-2.500000e+01  1.268309e-02 
-2.450000e+01  1.268309e-02 
-2.400000e+01  1.268309e-02 
-2.350000e+01  1.268309e-02 
-2.300000e+01  1.268309e-02 
-2.250000e+01  1.268309e-02 
-2.200000e+01  1.268309e-02 
-2.150000e+01  1.268309e-02 
-2.100000e+01  1.268309e-02 
-2.050000e+01  1.268309e-02 
-2.000000e+01  1.268309e-02 
-1.950000e+01  1.268309e-02 
-1.900000e+01  1.268309e-02 
-1.850000e+01  1.268309e-02 
-1.800000e+01  1.268309e-02 
-1.750000e+01  1.268309e-02 
-1.700000e+01  1.268309e-02 
-1.650000e+01  1.268309e-02 
-1.600000e+01  1.268309e-02 
-1.550000e+01  1.268309e-02 
-1.500000e+01  1.268309e-02 
-1.450000e+01  1.268309e-02 
-1.400000e+01  1.268309e-02 
-1.350000e+01  1.268309e-02 
-1.300000e+01  1.268309e-02 
-1.250000e+01  1.268309e-02 
-1.200000e+01  1.268309e-02 
-1.150000e+01  1.268309e-02 
-1.100000e+01  1.268309e-02 
-1.050000e+01  1.268309e-02 
-1.000000e+01  1.268309e-02 
-9.500000e+00  1.268309e-02 
-9.000000e+00  1.268309e-02 
-8.500000e+00  1.268309e-02 
-8.000000e+00  1.268309e-02 
-7.500000e+00  1.268309e-02 
-7.000000e+00  1.268309e-02 
-6.500000e+00  1.268309e-02 
-6.000000e+00  1.268309e-02 
-5.500000e+00  1.268309e-02 
-5.000000e+00  1.268309e-02 
-4.500000e+00  1.268309e-02 
-4.000000e+00  1.268309e-02 
-3.500000e+00  1.268309e-02 
-3.000000e+00  1.268309e-02 
-2.500000e+00  1.268309e-02 
-2.000000e+00  1.268309e-02 
-1.500000e+00  1.268309e-02 
-1.000000e+00  1.268309e-02 
-5.000000e-01  1.268309e-02 
0.000000e+00  1.268309e-02 
5.000000e-01  1.268309e-02 
1.000000e+00  1.268309e-02 
1.500000e+00  1.268309e-02 
2.000000e+00  1.268309e-02 
2.500000e+00  1.268309e-02 
3.000000e+00  1.268309e-02 
3.500000e+00  1.268309e-02 
4.000000e+00  1.268309e-02 
4.500000e+00  1.268309e-02 
5.000000e+00  1.268309e-02 
5.500000e+00  1.268309e-02 
6.000000e+00  1.268309e-02 
6.500000e+00  1.268309e-02 
7.000000e+00  1.268309e-02 
7.500000e+00  1.268309e-02 
8.000000e+00  1.268309e-02 
8.500000e+00  1.268309e-02 
9.000000e+00  1.268309e-02 
9.500000e+00  1.268309e-02 
1.000000e+01  1.268309e-02 


==> g15.dat <==
x y 
-3.500000e+01  5.525004e-02 
-3.450000e+01  5.525004e-02 
-3.400000e+01  5.525004e-02 
-3.350000e+01  5.525004e-02 
-3.300000e+01  5.525004e-02 
-3.250000e+01  5.525004e-02 
-3.200000e+01  5.525004e-02 
-3.150000e+01  5.525004e-02 
-3.100000e+01  5.525004e-02 
-3.050000e+01  5.525004e-02 
-3.000000e+01  5.525004e-02 
-2.950000e+01  5.525004e-02 
-2.900000e+01  5.525004e-02 
-2.850000e+01  5.525004e-02 
-2.800000e+01  5.525004e-02 
-2.750000e+01  5.525004e-02 
-2.700000e+01  5.525004e-02 
-2.650000e+01  5.525004e-02 
-2.600000e+01  5.525004e-02 
-2.550000e+01  5.525004e-02 
-2.500000e+01  5.525004e-02 
-2.450000e+01  5.525004e-02 
-2.400000e+01  5.525004e-02 
-2.350000e+01  5.525004e-02 
-2.300000e+01  5.525004e-02 
-2.250000e+01  5.525004e-02 
-2.200000e+01  5.525004e-02 
-2.150000e+01  5.525004e-02 
-2.100000e+01  5.525004e-02 
-2.050000e+01  5.525004e-02 
-2.000000e+01  5.525004e-02 
-1.950000e+01  5.525004e-02 
-1.900000e+01  5.525004e-02 
-1.850000e+01  5.525004e-02 
-1.800000e+01  5.525004e-02 
-1.750000e+01  5.525004e-02 
-1.700000e+01  5.525004e-02 
-1.650000e+01  5.525004e-02 
-1.600000e+01  5.525004e-02 
-1.550000e+01  5.525004e-02 
-1.500000e+01  5.525004e-02 
-1.450000e+01  5.525004e-02 
-1.400000e+01  5.525004e-02 
-1.350000e+01  5.525004e-02 
-1.300000e+01  5.525004e-02 
-1.250000e+01  5.525004e-02 
-1.200000e+01  5.525004e-02 
-1.150000e+01  5.525004e-02 
-1.100000e+01  5.525004e-02 
-1.050000e+01  5.525004e-02 
-1.000000e+01  5.525004e-02 
-9.500000e+00  5.525004e-02 
-9.000000e+00  5.525004e-02 
-8.500000e+00  5.525004e-02 
-8.000000e+00  5.525004e-02 
-7.500000e+00  5.525004e-02 
-7.000000e+00  5.525004e-02 
-6.500000e+00  5.525004e-02 
-6.000000e+00  5.525004e-02 
-5.500000e+00  5.525004e-02 
-5.000000e+00  5.525004e-02 
-4.500000e+00  5.525004e-02 
-4.000000e+00  5.525004e-02 
-3.500000e+00  5.525004e-02 
-3.000000e+00  5.525004e-02 
-2.500000e+00  5.525004e-02 
-2.000000e+00  5.525004e-02 
-1.500000e+00  5.525004e-02 
-1.000000e+00  5.525004e-02 
-5.000000e-01  5.525004e-02 
0.000000e+00  5.525004e-02 
5.000000e-01  5.525004e-02 
1.000000e+00  5.525004e-02 
1.500000e+00  5.525004e-02 
2.000000e+00  5.525004e-02 
2.500000e+00  5.525004e-02 
3.000000e+00  5.525004e-02 
3.500000e+00  5.525004e-02 
4.000000e+00  5.525004e-02 
4.500000e+00  5.525004e-02 
5.000000e+00  5.525004e-02 
5.500000e+00  5.525004e-02 
6.000000e+00  5.525004e-02 
6.500000e+00  5.525004e-02 
7.000000e+00  5.525004e-02 
7.500000e+00  5.525004e-02 
8.000000e+00  5.525004e-02 
8.500000e+00  5.525004e-02 
9.000000e+00  5.525004e-02 
9.500000e+00  5.525004e-02 
1.000000e+01  5.525004e-02 


==> g16.dat <==
x y 
-3.500000e+01  4.735948e-02 
-3.450000e+01  4.735948e-02 
-3.400000e+01  4.735948e-02 
-3.350000e+01  4.735948e-02 
-3.300000e+01  4.735948e-02 
-3.250000e+01  4.735948e-02 
-3.200000e+01  4.735948e-02 
-3.150000e+01  4.735948e-02 
-3.100000e+01  4.735948e-02 
-3.050000e+01  4.735948e-02 
-3.000000e+01  4.735948e-02 
-2.950000e+01  4.735948e-02 
-2.900000e+01  4.735948e-02 
-2.850000e+01  4.735948e-02 
-2.800000e+01  4.735948e-02 
-2.750000e+01  4.735948e-02 
-2.700000e+01  4.735948e-02 
-2.650000e+01  4.735948e-02 
-2.600000e+01  4.735948e-02 
-2.550000e+01  4.735948e-02 
-2.500000e+01  4.735948e-02 
-2.450000e+01  4.735948e-02 
-2.400000e+01  4.735948e-02 
-2.350000e+01  4.735948e-02 
-2.300000e+01  4.735948e-02 
-2.250000e+01  4.735948e-02 
-2.200000e+01  4.735948e-02 
-2.150000e+01  4.735948e-02 
-2.100000e+01  4.735948e-02 
-2.050000e+01  4.735948e-02 
-2.000000e+01  4.735948e-02 
-1.950000e+01  4.735948e-02 
-1.900000e+01  4.735948e-02 
-1.850000e+01  4.735948e-02 
-1.800000e+01  4.735948e-02 
-1.750000e+01  4.735948e-02 
-1.700000e+01  4.735948e-02 
-1.650000e+01  4.735948e-02 
-1.600000e+01  4.735948e-02 
-1.550000e+01  4.735948e-02 
-1.500000e+01  4.735948e-02 
-1.450000e+01  4.735948e-02 
-1.400000e+01  4.735948e-02 
-1.350000e+01  4.735948e-02 
-1.300000e+01  4.735948e-02 
-1.250000e+01  4.735948e-02 
-1.200000e+01  4.735948e-02 
-1.150000e+01  4.735948e-02 
-1.100000e+01  4.735948e-02 
-1.050000e+01  4.735948e-02 
-1.000000e+01  4.735948e-02 
-9.500000e+00  4.735948e-02 
-9.000000e+00  4.735948e-02 
-8.500000e+00  4.735948e-02 
-8.000000e+00  4.735948e-02 
-7.500000e+00  4.735948e-02 
-7.000000e+00  4.735948e-02 
-6.500000e+00  4.735948e-02 
-6.000000e+00  4.735948e-02 
-5.500000e+00  4.735948e-02 
-5.000000e+00  4.735948e-02 
-4.500000e+00  4.735948e-02 
-4.000000e+00  4.735948e-02 
-3.500000e+00  4.735948e-02 
-3.000000e+00  4.735948e-02 
-2.500000e+00  4.735948e-02 
-2.000000e+00  4.735948e-02 
-1.500000e+00  4.735948e-02 
-1.000000e+00  4.735948e-02 
-5.000000e-01  4.735948e-02 
0.000000e+00  4.735948e-02 
5.000000e-01  4.735948e-02 
1.000000e+00  4.735948e-02 
1.500000e+00  4.735948e-02 
2.000000e+00  4.735948e-02 
2.500000e+00  4.735948e-02 
3.000000e+00  4.735948e-02 
3.500000e+00  4.735948e-02 
4.000000e+00  4.735948e-02 
4.500000e+00  4.735948e-02 
5.000000e+00  4.735948e-02 
5.500000e+00  4.735948e-02 
6.000000e+00  4.735948e-02 
6.500000e+00  4.735948e-02 
7.000000e+00  4.735948e-02 
7.500000e+00  4.735948e-02 
8.000000e+00  4.735948e-02 
8.500000e+00  4.735948e-02 
9.000000e+00  4.735948e-02 
9.500000e+00  4.735948e-02 
1.000000e+01  4.735948e-02 


==> g17.dat <==
x y 
-3.500000e+01  6.802599e-02 
-3.450000e+01  6.802599e-02 
-3.400000e+01  6.802599e-02 
-3.350000e+01  6.802599e-02 
-3.300000e+01  6.802599e-02 
-3.250000e+01  6.802599e-02 
-3.200000e+01  6.802599e-02 
-3.150000e+01  6.802599e-02 
-3.100000e+01  6.802599e-02 
-3.050000e+01  6.802599e-02 
-3.000000e+01  6.802599e-02 
-2.950000e+01  6.802599e-02 
-2.900000e+01  6.802599e-02 
-2.850000e+01  6.802599e-02 
-2.800000e+01  6.802599e-02 
-2.750000e+01  6.802599e-02 
-2.700000e+01  6.802599e-02 
-2.650000e+01  6.802599e-02 
-2.600000e+01  6.802599e-02 
-2.550000e+01  6.802599e-02 
-2.500000e+01  6.802599e-02 
-2.450000e+01  6.802599e-02 
-2.400000e+01  6.802599e-02 
-2.350000e+01  6.802599e-02 
-2.300000e+01  6.802599e-02 
-2.250000e+01  6.802599e-02 
-2.200000e+01  6.802599e-02 
-2.150000e+01  6.802599e-02 
-2.100000e+01  6.802599e-02 
-2.050000e+01  6.802599e-02 
-2.000000e+01  6.802599e-02 
-1.950000e+01  6.802599e-02 
-1.900000e+01  6.802599e-02 
-1.850000e+01  6.802599e-02 
-1.800000e+01  6.802599e-02 
-1.750000e+01  6.802599e-02 
-1.700000e+01  6.802599e-02 
-1.650000e+01  6.802599e-02 
-1.600000e+01  6.802599e-02 
-1.550000e+01  6.802599e-02 
-1.500000e+01  6.802599e-02 
-1.450000e+01  6.802599e-02 
-1.400000e+01  6.802599e-02 
-1.350000e+01  6.802599e-02 
-1.300000e+01  6.802599e-02 
-1.250000e+01  6.802599e-02 
-1.200000e+01  6.802599e-02 
-1.150000e+01  6.802599e-02 
-1.100000e+01  6.802599e-02 
-1.050000e+01  6.802599e-02 
-1.000000e+01  6.802599e-02 
-9.500000e+00  6.802599e-02 
-9.000000e+00  6.802599e-02 
-8.500000e+00  6.802599e-02 
-8.000000e+00  6.802599e-02 
-7.500000e+00  6.802599e-02 
-7.000000e+00  6.802599e-02 
-6.500000e+00  6.802599e-02 
-6.000000e+00  6.802599e-02 
-5.500000e+00  6.802599e-02 
-5.000000e+00  6.802599e-02 
-4.500000e+00  6.802599e-02 
-4.000000e+00  6.802599e-02 
-3.500000e+00  6.802599e-02 
-3.000000e+00  6.802599e-02 
-2.500000e+00  6.802599e-02 
-2.000000e+00  6.802599e-02 
-1.500000e+00  6.802599e-02 
-1.000000e+00  6.802599e-02 
-5.000000e-01  6.802599e-02 
0.000000e+00  6.802599e-02 
5.000000e-01  6.802599e-02 
1.000000e+00  6.802599e-02 
1.500000e+00  6.802599e-02 
2.000000e+00  6.802599e-02 
2.500000e+00  6.802599e-02 
3.000000e+00  6.802599e-02 
3.500000e+00  6.802599e-02 
4.000000e+00  6.802599e-02 
4.500000e+00  6.802599e-02 
5.000000e+00  6.802599e-02 
5.500000e+00  6.802599e-02 
6.000000e+00  6.802599e-02 
6.500000e+00  6.802599e-02 
7.000000e+00  6.802599e-02 
7.500000e+00  6.802599e-02 
8.000000e+00  6.802599e-02 
8.500000e+00  6.802599e-02 
9.000000e+00  6.802599e-02 
9.500000e+00  6.802599e-02 
1.000000e+01  6.802599e-02 


==> g18.dat <==
x y 
-3.500000e+01  7.570410e-02 
-3.450000e+01  7.570410e-02 
-3.400000e+01  7.570410e-02 
-3.350000e+01  7.570410e-02 
-3.300000e+01  7.570410e-02 
-3.250000e+01  7.570410e-02 
-3.200000e+01  7.570410e-02 
-3.150000e+01  7.570410e-02 
-3.100000e+01  7.570410e-02 
-3.050000e+01  7.570410e-02 
-3.000000e+01  7.570410e-02 
-2.950000e+01  7.570410e-02 
-2.900000e+01  7.570410e-02 
-2.850000e+01  7.570410e-02 
-2.800000e+01  7.570410e-02 
-2.750000e+01  7.570410e-02 
-2.700000e+01  7.570410e-02 
-2.650000e+01  7.570410e-02 
-2.600000e+01  7.570410e-02 
-2.550000e+01  7.570410e-02 
-2.500000e+01  7.570410e-02 
-2.450000e+01  7.570410e-02 
-2.400000e+01  7.570410e-02 
-2.350000e+01  7.570410e-02 
-2.300000e+01  7.570410e-02 
-2.250000e+01  7.570410e-02 
-2.200000e+01  7.570410e-02 
-2.150000e+01  7.570410e-02 
-2.100000e+01  7.570410e-02 
-2.050000e+01  7.570410e-02 
-2.000000e+01  7.570410e-02 
-1.950000e+01  7.570410e-02 
-1.900000e+01  7.570410e-02 
-1.850000e+01  7.570410e-02 
-1.800000e+01  7.570410e-02 
-1.750000e+01  7.570410e-02 
-1.700000e+01  7.570410e-02 
-1.650000e+01  7.570410e-02 
-1.600000e+01  7.570410e-02 
-1.550000e+01  7.570410e-02 
-1.500000e+01  7.570410e-02 
-1.450000e+01  7.570410e-02 
-1.400000e+01  7.570410e-02 
-1.350000e+01  7.570410e-02 
-1.300000e+01  7.570410e-02 
-1.250000e+01  7.570410e-02 
-1.200000e+01  7.570410e-02 
-1.150000e+01  7.570410e-02 
-1.100000e+01  7.570410e-02 
-1.050000e+01  7.570410e-02 
-1.000000e+01  7.570410e-02 
-9.500000e+00  7.570410e-02 
-9.000000e+00  7.570410e-02 
-8.500000e+00  7.570410e-02 
-8.000000e+00  7.570410e-02 
-7.500000e+00  7.570410e-02 
-7.000000e+00  7.570410e-02 
-6.500000e+00  7.570410e-02 
-6.000000e+00  7.570410e-02 
-5.500000e+00  7.570410e-02 
-5.000000e+00  7.570410e-02 
-4.500000e+00  7.570410e-02 
-4.000000e+00  7.570410e-02 
-3.500000e+00  7.570410e-02 
-3.000000e+00  7.570410e-02 
-2.500000e+00  7.570410e-02 
-2.000000e+00  7.570410e-02 
-1.500000e+00  7.570410e-02 
-1.000000e+00  7.570410e-02 
-5.000000e-01  7.570410e-02 
0.000000e+00  7.570410e-02 
5.000000e-01  7.570410e-02 
1.000000e+00  7.570410e-02 
1.500000e+00  7.570410e-02 
2.000000e+00  7.570410e-02 
2.500000e+00  7.570410e-02 
3.000000e+00  7.570410e-02 
3.500000e+00  7.570410e-02 
4.000000e+00  7.570410e-02 
4.500000e+00  7.570410e-02 
5.000000e+00  7.570410e-02 
5.500000e+00  7.570410e-02 
6.000000e+00  7.570410e-02 
6.500000e+00  7.570410e-02 
7.000000e+00  7.570410e-02 
7.500000e+00  7.570410e-02 
8.000000e+00  7.570410e-02 
8.500000e+00  7.570410e-02 
9.000000e+00  7.570410e-02 
9.500000e+00  7.570410e-02 
1.000000e+01  7.570410e-02 


==> g2.dat <==
x y 
-3.500000e+01  1.270045e-02 
-3.450000e+01  1.270254e-02 
-3.400000e+01  1.270486e-02 
-3.350000e+01  1.270746e-02 
-3.300000e+01  1.271036e-02 
-3.250000e+01  1.271360e-02 
-3.200000e+01  1.271721e-02 
-3.150000e+01  1.272123e-02 
-3.100000e+01  1.272570e-02 
-3.050000e+01  1.273067e-02 
-3.000000e+01  1.273620e-02 
-2.950000e+01  1.274233e-02 
-2.900000e+01  1.274912e-02 
-2.850000e+01  1.275663e-02 
-2.800000e+01  1.276493e-02 
-2.750000e+01  1.277407e-02 
-2.700000e+01  1.278413e-02 
-2.650000e+01  1.279517e-02 
-2.600000e+01  1.280726e-02 
-2.550000e+01  1.282045e-02 
-2.500000e+01  1.283481e-02 
-2.450000e+01  1.285038e-02 
-2.400000e+01  1.286720e-02 
-2.350000e+01  1.288529e-02 
-2.300000e+01  1.290466e-02 
-2.250000e+01  1.292529e-02 
-2.200000e+01  1.294715e-02 
-2.150000e+01  1.297017e-02 
-2.100000e+01  1.299425e-02 
-2.050000e+01  1.301926e-02 
-2.000000e+01  1.304505e-02 
-1.950000e+01  1.307142e-02 
-1.900000e+01  1.309814e-02 
-1.850000e+01  1.312497e-02 
-1.800000e+01  1.315164e-02 
-1.750000e+01  1.317786e-02 
-1.700000e+01  1.320332e-02 
-1.650000e+01  1.322770e-02 
-1.600000e+01  1.325067e-02 
-1.550000e+01  1.327188e-02 
-1.500000e+01  1.329096e-02 
-1.450000e+01  1.330747e-02 
-1.400000e+01  1.332095e-02 
-1.350000e+01  1.333087e-02 
-1.300000e+01  1.333660e-02 
-1.250000e+01  1.333742e-02 
-1.200000e+01  1.333250e-02 
-1.150000e+01  1.332091e-02 
-1.100000e+01  1.330156e-02 
-1.050000e+01  1.327324e-02 
-1.000000e+01  1.323457e-02 
-9.500000e+00  1.318403e-02 
-9.000000e+00  1.311990e-02 
-8.500000e+00  1.304032e-02 
-8.000000e+00  1.294322e-02 
-7.500000e+00  1.282636e-02 
-7.000000e+00  1.268734e-02 
-6.500000e+00  1.252358e-02 
-6.000000e+00  1.233239e-02 
-5.500000e+00  1.211098e-02 
-5.000000e+00  1.185653e-02 
-4.500000e+00  1.156627e-02 
-4.000000e+00  1.123758e-02 
-3.500000e+00  1.086813e-02 
-3.000000e+00  1.045600e-02 
-2.500000e+00  9.999933e-03 
-2.000000e+00  9.499512e-03 
-1.500000e+00  8.955409e-03 
-1.000000e+00  8.369637e-03 
-5.000000e-01  7.745794e-03 
0.000000e+00  7.089276e-03 
5.000000e-01  6.407412e-03 
1.000000e+00  5.709502e-03 
1.500000e+00  5.006700e-03 
2.000000e+00  4.311697e-03 
2.500000e+00  3.638191e-03 
3.000000e+00  3.000128e-03 
3.500000e+00  2.410755e-03 
4.000000e+00  1.881554e-03 
4.500000e+00  1.421194e-03 
5.000000e+00  1.034657e-03 
5.500000e+00  7.227153e-04 
6.000000e+00  4.818895e-04 
6.500000e+00  3.049642e-04 
7.000000e+00  1.820034e-04 
7.500000e+00  1.016960e-04 
8.000000e+00  5.277188e-05 
8.500000e+00  2.520121e-05 
9.000000e+00  1.096278e-05 
9.500000e+00  4.294534e-06 
1.000000e+01  1.495586e-06 


==> g3.dat <==
x y 
-3.500000e+01  5.535176e-02 
-3.450000e+01  5.536417e-02 
-3.400000e+01  5.537809e-02 
-3.350000e+01  5.539372e-02 
-3.300000e+01  5.541124e-02 
-3.250000e+01  5.543091e-02 
-3.200000e+01  5.545297e-02 
-3.150000e+01  5.547772e-02 
-3.100000e+01  5.550549e-02 
-3.050000e+01  5.553665e-02 
-3.000000e+01  5.557161e-02 
-2.950000e+01  5.561082e-02 
-2.900000e+01  5.565482e-02 
-2.850000e+01  5.570418e-02 
-2.800000e+01  5.575955e-02 
-2.750000e+01  5.582166e-02 
-2.700000e+01  5.589135e-02 
-2.650000e+01  5.596952e-02 
-2.600000e+01  5.605720e-02 
-2.550000e+01  5.615556e-02 
-2.500000e+01  5.626588e-02 
-2.450000e+01  5.638963e-02 
-2.400000e+01  5.652841e-02 
-2.350000e+01  5.668407e-02 
-2.300000e+01  5.685863e-02 
-2.250000e+01  5.705438e-02 
-2.200000e+01  5.727389e-02 
-2.150000e+01  5.752000e-02 
-2.100000e+01  5.779593e-02 
-2.050000e+01  5.810526e-02 
-2.000000e+01  5.845198e-02 
-1.950000e+01  5.884057e-02 
-1.900000e+01  5.927604e-02 
-1.850000e+01  5.976394e-02 
-1.800000e+01  6.031050e-02 
-1.750000e+01  6.092264e-02 
-1.700000e+01  6.160806e-02 
-1.650000e+01  6.237534e-02 
-1.600000e+01  6.323398e-02 
-1.550000e+01  6.419451e-02 
-1.500000e+01  6.526858e-02 
-1.450000e+01  6.646903e-02 
-1.400000e+01  6.780998e-02 
-1.350000e+01  6.930690e-02 
-1.300000e+01  7.097663e-02 
-1.250000e+01  7.283744e-02 
-1.200000e+01  7.490895e-02 
-1.150000e+01  7.721207e-02 
-1.100000e+01  7.976878e-02 
-1.050000e+01  8.260181e-02 
-1.000000e+01  8.573412e-02 
-9.500000e+00  8.918820e-02 
-9.000000e+00  9.298505e-02 
-8.500000e+00  9.714278e-02 
-8.000000e+00  1.016749e-01 
-7.500000e+00  1.065879e-01 
-7.000000e+00  1.118786e-01 
-6.500000e+00  1.175308e-01 
-6.000000e+00  1.235112e-01 
-5.500000e+00  1.297654e-01 
-5.000000e+00  1.362131e-01 
-4.500000e+00  1.427432e-01 
-4.000000e+00  1.492101e-01 
-3.500000e+00  1.554297e-01 
-3.000000e+00  1.611783e-01 
-2.500000e+00  1.661930e-01 
-2.000000e+00  1.701764e-01 
-1.500000e+00  1.728067e-01 
-1.000000e+00  1.737532e-01 
-5.000000e-01  1.726996e-01 
0.000000e+00  1.693740e-01 
5.000000e-01  1.635837e-01 
1.000000e+00  1.552529e-01 
1.500000e+00  1.444569e-01 
2.000000e+00  1.314462e-01 
2.500000e+00  1.166530e-01 
3.000000e+00  1.006744e-01 
3.500000e+00  8.422824e-02 
4.000000e+00  6.808407e-02 
4.500000e+00  5.297810e-02 
5.000000e+00  3.952633e-02 
5.500000e+00  2.815327e-02 
6.000000e+00  1.905197e-02 
6.500000e+00  1.218421e-02 
7.000000e+00  7.319625e-03 
7.500000e+00  4.102572e-03 
8.000000e+00  2.128796e-03 
8.500000e+00  1.013654e-03 
9.000000e+00  4.384963e-04 
9.500000e+00  1.703815e-04 
1.000000e+01  5.870581e-05 


==> g4.dat <==
x y 
-3.500000e+01  4.735556e-02 
-3.450000e+01  4.735508e-02 
-3.400000e+01  4.735454e-02 
-3.350000e+01  4.735393e-02 
-3.300000e+01  4.735325e-02 
-3.250000e+01  4.735249e-02 
-3.200000e+01  4.735163e-02 
-3.150000e+01  4.735067e-02 
-3.100000e+01  4.734959e-02 
-3.050000e+01  4.734838e-02 
-3.000000e+01  4.734701e-02 
-2.950000e+01  4.734548e-02 
-2.900000e+01  4.734375e-02 
-2.850000e+01  4.734182e-02 
-2.800000e+01  4.733964e-02 
-2.750000e+01  4.733719e-02 
-2.700000e+01  4.733443e-02 
-2.650000e+01  4.733133e-02 
-2.600000e+01  4.732784e-02 
-2.550000e+01  4.732390e-02 
-2.500000e+01  4.731947e-02 
-2.450000e+01  4.731447e-02 
-2.400000e+01  4.730884e-02 
-2.350000e+01  4.730248e-02 
-2.300000e+01  4.729530e-02 
-2.250000e+01  4.728718e-02 
-2.200000e+01  4.727801e-02 
-2.150000e+01  4.726762e-02 
-2.100000e+01  4.725586e-02 
-2.050000e+01  4.724252e-02 
-2.000000e+01  4.722737e-02 
-1.950000e+01  4.721016e-02 
-1.900000e+01  4.719058e-02 
-1.850000e+01  4.716827e-02 
-1.800000e+01  4.714282e-02 
-1.750000e+01  4.711374e-02 
-1.700000e+01  4.708047e-02 
-1.650000e+01  4.704234e-02 
-1.600000e+01  4.699858e-02 
-1.550000e+01  4.694828e-02 
-1.500000e+01  4.689036e-02 
-1.450000e+01  4.682356e-02 
-1.400000e+01  4.674643e-02 
-1.350000e+01  4.665722e-02 
-1.300000e+01  4.655393e-02 
-1.250000e+01  4.643419e-02 
-1.200000e+01  4.629527e-02 
-1.150000e+01  4.613400e-02 
-1.100000e+01  4.594669e-02 
-1.050000e+01  4.572916e-02 
-1.000000e+01  4.547661e-02 
-9.500000e+00  4.518362e-02 
-9.000000e+00  4.484410e-02 
-8.500000e+00  4.445131e-02 
-8.000000e+00  4.399785e-02 
-7.500000e+00  4.347572e-02 
-7.000000e+00  4.287637e-02 
-6.500000e+00  4.219089e-02 
-6.000000e+00  4.141010e-02 
-5.500000e+00  4.052487e-02 
-5.000000e+00  3.952633e-02 
-4.500000e+00  3.840624e-02 
-4.000000e+00  3.715741e-02 
-3.500000e+00  3.577409e-02 
-3.000000e+00  3.425253e-02 
-2.500000e+00  3.259155e-02 
-2.000000e+00  3.079312e-02 
-1.500000e+00  2.886307e-02 
-1.000000e+00  2.681171e-02 
-5.000000e-01  2.465447e-02 
0.000000e+00  2.241238e-02 
5.000000e-01  2.011229e-02 
1.000000e+00  1.778676e-02 
1.500000e+00  1.547336e-02 
2.000000e+00  1.321349e-02 
2.500000e+00  1.105040e-02 
3.000000e+00  9.026637e-03 
3.500000e+00  7.181006e-03 
4.000000e+00  5.545338e-03 
4.500000e+00  4.141490e-03 
5.000000e+00  2.979086e-03 
5.500000e+00  2.054497e-03 
6.000000e+00  1.351393e-03 
6.500000e+00  8.429434e-04 
7.000000e+00  4.953781e-04 
7.500000e+00  2.722918e-04 
8.000000e+00  1.388489e-04 
8.500000e+00  6.508462e-05 
9.000000e+00  2.775708e-05 
9.500000e+00  1.064675e-05 
1.000000e+01  3.625677e-06 


==> g5.dat <==
x y 
-3.500000e+01  6.813253e-02 
-3.450000e+01  6.814553e-02 
-3.400000e+01  6.816012e-02 
-3.350000e+01  6.817649e-02 
-3.300000e+01  6.819486e-02 
-3.250000e+01  6.821547e-02 
-3.200000e+01  6.823860e-02 
-3.150000e+01  6.826455e-02 
-3.100000e+01  6.829366e-02 
-3.050000e+01  6.832634e-02 
-3.000000e+01  6.836300e-02 
-2.950000e+01  6.840414e-02 
-2.900000e+01  6.845030e-02 
-2.850000e+01  6.850210e-02 
-2.800000e+01  6.856023e-02 
-2.750000e+01  6.862546e-02 
-2.700000e+01  6.869866e-02 
-2.650000e+01  6.878081e-02 
-2.600000e+01  6.887300e-02 
-2.550000e+01  6.897645e-02 
-2.500000e+01  6.909256e-02 
-2.450000e+01  6.922287e-02 
-2.400000e+01  6.936913e-02 
-2.350000e+01  6.953328e-02 
-2.300000e+01  6.971753e-02 
-2.250000e+01  6.992435e-02 
-2.200000e+01  7.015650e-02 
-2.150000e+01  7.041712e-02 
-2.100000e+01  7.070969e-02 
-2.050000e+01  7.103816e-02 
-2.000000e+01  7.140696e-02 
-1.950000e+01  7.182106e-02 
-1.900000e+01  7.228607e-02 
-1.850000e+01  7.280828e-02 
-1.800000e+01  7.339477e-02 
-1.750000e+01  7.405351e-02 
-1.700000e+01  7.479346e-02 
-1.650000e+01  7.562470e-02 
-1.600000e+01  7.655857e-02 
-1.550000e+01  7.760780e-02 
-1.500000e+01  7.878672e-02 
-1.450000e+01  8.011140e-02 
-1.400000e+01  8.159988e-02 
-1.350000e+01  8.327237e-02 
-1.300000e+01  8.515145e-02 
-1.250000e+01  8.726233e-02 
-1.200000e+01  8.963305e-02 
-1.150000e+01  9.229462e-02 
-1.100000e+01  9.528122e-02 
-1.050000e+01  9.863021e-02 
-1.000000e+01  1.023821e-01 
-9.500000e+00  1.065800e-01 
-9.000000e+00  1.112696e-01 
-8.500000e+00  1.164975e-01 
-8.000000e+00  1.223101e-01 
-7.500000e+00  1.287512e-01 
-7.000000e+00  1.358586e-01 
-6.500000e+00  1.436597e-01 
-6.000000e+00  1.521654e-01 
-5.500000e+00  1.613624e-01 
-5.000000e+00  1.712038e-01 
-4.500000e+00  1.815973e-01 
-4.000000e+00  1.923922e-01 
-3.500000e+00  2.033659e-01 
-3.000000e+00  2.142109e-01 
-2.500000e+00  2.245245e-01 
-2.000000e+00  2.338058e-01 
-1.500000e+00  2.414620e-01 
-1.000000e+00  2.468305e-01 
-5.000000e-01  2.492193e-01 
0.000000e+00  2.479688e-01 
5.000000e-01  2.425327e-01 
1.000000e+00  2.325715e-01 
1.500000e+00  2.180446e-01 
2.000000e+00  1.992814e-01 
2.500000e+00  1.770099e-01 
3.000000e+00  1.523232e-01 
3.500000e+00  1.265771e-01 
4.000000e+00  1.012282e-01 
4.500000e+00  7.764032e-02 
5.000000e+00  5.690123e-02 
5.500000e+00  3.969271e-02 
6.000000e+00  2.624300e-02 
6.500000e+00  1.636752e-02 
7.000000e+00  9.578473e-03 
7.500000e+00  5.227316e-03 
8.000000e+00  2.641349e-03 
8.500000e+00  1.225549e-03 
9.000000e+00  5.171547e-04 
9.500000e+00  1.962908e-04 
1.000000e+01  6.617569e-05 


==> g6.dat <==
x y 
-3.500000e+01  7.568289e-02 
-3.450000e+01  7.568030e-02 
-3.400000e+01  7.567740e-02 
-3.350000e+01  7.567414e-02 
-3.300000e+01  7.567049e-02 
-3.250000e+01  7.566639e-02 
-3.200000e+01  7.566179e-02 
-3.150000e+01  7.565663e-02 
-3.100000e+01  7.565083e-02 
-3.050000e+01  7.564434e-02 
-3.000000e+01  7.563705e-02 
-2.950000e+01  7.562887e-02 
-2.900000e+01  7.561970e-02 
-2.850000e+01  7.560940e-02 
-2.800000e+01  7.559786e-02 
-2.750000e+01  7.558490e-02 
-2.700000e+01  7.557037e-02 
-2.650000e+01  7.555407e-02 
-2.600000e+01  7.553578e-02 
-2.550000e+01  7.551526e-02 
-2.500000e+01  7.549225e-02 
-2.450000e+01  7.546643e-02 
-2.400000e+01  7.543747e-02 
-2.350000e+01  7.540500e-02 
-2.300000e+01  7.536857e-02 
-2.250000e+01  7.532771e-02 
-2.200000e+01  7.528190e-02 
-2.150000e+01  7.523052e-02 
-2.100000e+01  7.517291e-02 
-2.050000e+01  7.510831e-02 
-2.000000e+01  7.503588e-02 
-1.950000e+01  7.495469e-02 
-1.900000e+01  7.486369e-02 
-1.850000e+01  7.476169e-02 
-1.800000e+01  7.464738e-02 
-1.750000e+01  7.451930e-02 
-1.700000e+01  7.437582e-02 
-1.650000e+01  7.421511e-02 
-1.600000e+01  7.403515e-02 
-1.550000e+01  7.383367e-02 
-1.500000e+01  7.360816e-02 
-1.450000e+01  7.335584e-02 
-1.400000e+01  7.307361e-02 
-1.350000e+01  7.275804e-02 
-1.300000e+01  7.240537e-02 
-1.250000e+01  7.201141e-02 
-1.200000e+01  7.157157e-02 
-1.150000e+01  7.108082e-02 
-1.100000e+01  7.053364e-02 
-1.050000e+01  6.992403e-02 
-1.000000e+01  6.924546e-02 
-9.500000e+00  6.849091e-02 
-9.000000e+00  6.765279e-02 
-8.500000e+00  6.672307e-02 
-8.000000e+00  6.569322e-02 
-7.500000e+00  6.455433e-02 
-7.000000e+00  6.329718e-02 
-6.500000e+00  6.191243e-02 
-6.000000e+00  6.039076e-02 
-5.500000e+00  5.872315e-02 
-5.000000e+00  5.690123e-02 
-4.500000e+00  5.491765e-02 
-4.000000e+00  5.276665e-02 
-3.500000e+00  5.044458e-02 
-3.000000e+00  4.795067e-02 
-2.500000e+00  4.528781e-02 
-2.000000e+00  4.246335e-02 
-1.500000e+00  3.949000e-02 
-1.000000e+00  3.638663e-02 
-5.000000e-01  3.317893e-02 
0.000000e+00  2.989981e-02 
5.000000e-01  2.658938e-02 
1.000000e+00  2.329433e-02 
1.500000e+00  2.006669e-02 
2.000000e+00  1.696169e-02 
2.500000e+00  1.403485e-02 
3.000000e+00  1.133836e-02 
3.500000e+00  8.917110e-03 
4.000000e+00  6.804740e-03 
4.500000e+00  5.020313e-03 
5.000000e+00  3.566294e-03 
5.500000e+00  2.428280e-03 
6.000000e+00  1.576776e-03 
6.500000e+00  9.708663e-04 
7.000000e+00  5.632407e-04 
7.500000e+00  3.056749e-04 
8.000000e+00  1.539420e-04 
8.500000e+00  7.129395e-05 
9.000000e+00  3.005559e-05 
9.500000e+00  1.140271e-05 
1.000000e+01  3.843460e-06 


==> g7.dat <==
x y 
-3.500000e+01  1.849400e-02 
-3.000000e+01  1.861260e-02 
-2.500000e+01  1.935790e-02 
-2.000000e+01  2.104760e-02 
-1.500000e+01  2.457060e-02 
-1.000000e+01  3.163830e-02 
-5.000000e+00  4.564650e-02 
0.000000e+00  5.138260e-02 
5.000000e+00  1.186220e-02 
1.000000e+01  2.230000e-05 


==> g8.dat <==
x y 
-3.500000e+01  1.269150e-02 
-3.000000e+01  1.274430e-02 
-2.500000e+01  1.278430e-02 
-2.000000e+01  1.305020e-02 
-1.500000e+01  1.331920e-02 
-1.000000e+01  1.323000e-02 
-5.000000e+00  1.185660e-02 
0.000000e+00  7.022000e-03 
5.000000e+00  1.022800e-03 
1.000000e+01  1.300000e-06 


==> g9.dat <==
x y 
-3.500000e+01  4.736250e-02 
-3.000000e+01  4.742230e-02 
-2.500000e+01  4.721270e-02 
-2.000000e+01  4.732380e-02 
-1.500000e+01  4.694160e-02 
-1.000000e+01  4.531910e-02 
-5.000000e+00  3.956250e-02 
0.000000e+00  2.234700e-02 
5.000000e+00  2.999800e-03 
1.000000e+01  2.600000e-06 


==> h1.dat <==
x y 
-3.500000e+01  3.991135e+00 
-3.490000e+01  3.990730e+00 
-3.480000e+01  3.990316e+00 
-3.470000e+01  3.989893e+00 
-3.460000e+01  3.989461e+00 
-3.450000e+01  3.989019e+00 
-3.440000e+01  3.988568e+00 
-3.430000e+01  3.988106e+00 
-3.420000e+01  3.987634e+00 
-3.410000e+01  3.987152e+00 
-3.400000e+01  3.986659e+00 
-3.390000e+01  3.986155e+00 
-3.380000e+01  3.985640e+00 
-3.370000e+01  3.985114e+00 
-3.360000e+01  3.984576e+00 
-3.350000e+01  3.984027e+00 
-3.340000e+01  3.983465e+00 
-3.330000e+01  3.982892e+00 
-3.320000e+01  3.982305e+00 
-3.310000e+01  3.981706e+00 
-3.300000e+01  3.981094e+00 
-3.290000e+01  3.980469e+00 
-3.280000e+01  3.979830e+00 
-3.270000e+01  3.979177e+00 
-3.260000e+01  3.978511e+00 
-3.250000e+01  3.977830e+00 
-3.240000e+01  3.977134e+00 
-3.230000e+01  3.976423e+00 
-3.220000e+01  3.975697e+00 
-3.210000e+01  3.974956e+00 
-3.200000e+01  3.974199e+00 
-3.190000e+01  3.973425e+00 
-3.180000e+01  3.972636e+00 
-3.170000e+01  3.971829e+00 
-3.160000e+01  3.971006e+00 
-3.150000e+01  3.970165e+00 
-3.140000e+01  3.969306e+00 
-3.130000e+01  3.968429e+00 
-3.120000e+01  3.967534e+00 
-3.110000e+01  3.966621e+00 
-3.100000e+01  3.965688e+00 
-3.090000e+01  3.964736e+00 
-3.080000e+01  3.963764e+00 
-3.070000e+01  3.962772e+00 
-3.060000e+01  3.961760e+00 
-3.050000e+01  3.960726e+00 
-3.040000e+01  3.959672e+00 
-3.030000e+01  3.958596e+00 
-3.020000e+01  3.957498e+00 
-3.010000e+01  3.956378e+00 
-3.000000e+01  3.955235e+00 
-2.990000e+01  3.954070e+00 
-2.980000e+01  3.952880e+00 
-2.970000e+01  3.951667e+00 
-2.960000e+01  3.950430e+00 
-2.950000e+01  3.949168e+00 
-2.940000e+01  3.947882e+00 
-2.930000e+01  3.946570e+00 
-2.920000e+01  3.945232e+00 
-2.910000e+01  3.943868e+00 
-2.900000e+01  3.942477e+00 
-2.890000e+01  3.941059e+00 
-2.880000e+01  3.939615e+00 
-2.870000e+01  3.938142e+00 
-2.860000e+01  3.936641e+00 
-2.850000e+01  3.935112e+00 
-2.840000e+01  3.933553e+00 
-2.830000e+01  3.931966e+00 
-2.820000e+01  3.930348e+00 
-2.810000e+01  3.928701e+00 
-2.800000e+01  3.927022e+00 
-2.790000e+01  3.925313e+00 
-2.780000e+01  3.923573e+00 
-2.770000e+01  3.921801e+00 
-2.760000e+01  3.919997e+00 
-2.750000e+01  3.918160e+00 
-2.740000e+01  3.916290e+00 
-2.730000e+01  3.914388e+00 
-2.720000e+01  3.912452e+00 
-2.710000e+01  3.910481e+00 
-2.700000e+01  3.908477e+00 
-2.690000e+01  3.906438e+00 
-2.680000e+01  3.904364e+00 
-2.670000e+01  3.902255e+00 
-2.660000e+01  3.900110e+00 
-2.650000e+01  3.897929e+00 
-2.640000e+01  3.895712e+00 
-2.630000e+01  3.893459e+00 
-2.620000e+01  3.891169e+00 
-2.610000e+01  3.888841e+00 
-2.600000e+01  3.886477e+00 
-2.590000e+01  3.884075e+00 
-2.580000e+01  3.881636e+00 
-2.570000e+01  3.879159e+00 
-2.560000e+01  3.876643e+00 
-2.550000e+01  3.874090e+00 
-2.540000e+01  3.871498e+00 
-2.530000e+01  3.868867e+00 
-2.520000e+01  3.866198e+00 
-2.510000e+01  3.863490e+00 
-2.500000e+01  3.860744e+00 
-2.490000e+01  3.857959e+00 
-2.480000e+01  3.855135e+00 
-2.470000e+01  3.852272e+00 
-2.460000e+01  3.849370e+00 
-2.450000e+01  3.846430e+00 
-2.440000e+01  3.843451e+00 
-2.430000e+01  3.840434e+00 
-2.420000e+01  3.837378e+00 
-2.410000e+01  3.834284e+00 
-2.400000e+01  3.831152e+00 
-2.390000e+01  3.827982e+00 
-2.380000e+01  3.824775e+00 
-2.370000e+01  3.821531e+00 
-2.360000e+01  3.818250e+00 
-2.350000e+01  3.814932e+00 
-2.340000e+01  3.811579e+00 
-2.330000e+01  3.808189e+00 
-2.320000e+01  3.804765e+00 
-2.310000e+01  3.801306e+00 
-2.300000e+01  3.797813e+00 
-2.290000e+01  3.794286e+00 
-2.280000e+01  3.790727e+00 
-2.270000e+01  3.787135e+00 
-2.260000e+01  3.783512e+00 
-2.250000e+01  3.779859e+00 
-2.240000e+01  3.776175e+00 
-2.230000e+01  3.772463e+00 
-2.220000e+01  3.768722e+00 
-2.210000e+01  3.764954e+00 
-2.200000e+01  3.761160e+00 
-2.190000e+01  3.757340e+00 
-2.180000e+01  3.753496e+00 
-2.170000e+01  3.749630e+00 
-2.160000e+01  3.745741e+00 
-2.150000e+01  3.741831e+00 
-2.140000e+01  3.737902e+00 
-2.130000e+01  3.733955e+00 
-2.120000e+01  3.729991e+00 
-2.110000e+01  3.726011e+00 
-2.100000e+01  3.722016e+00 
-2.090000e+01  3.718009e+00 
-2.080000e+01  3.713991e+00 
-2.070000e+01  3.709963e+00 
-2.060000e+01  3.705927e+00 
-2.050000e+01  3.701883e+00 
-2.040000e+01  3.697835e+00 
-2.030000e+01  3.693783e+00 
-2.020000e+01  3.689730e+00 
-2.010000e+01  3.685677e+00 
-2.000000e+01  3.681625e+00 
-1.990000e+01  3.677577e+00 
-1.980000e+01  3.673534e+00 
-1.970000e+01  3.669499e+00 
-1.960000e+01  3.665472e+00 
-1.950000e+01  3.661456e+00 
-1.940000e+01  3.657454e+00 
-1.930000e+01  3.653466e+00 
-1.920000e+01  3.649494e+00 
-1.910000e+01  3.645542e+00 
-1.900000e+01  3.641610e+00 
-1.890000e+01  3.637701e+00 
-1.880000e+01  3.633817e+00 
-1.870000e+01  3.629959e+00 
-1.860000e+01  3.626130e+00 
-1.850000e+01  3.622332e+00 
-1.840000e+01  3.618567e+00 
-1.830000e+01  3.614837e+00 
-1.820000e+01  3.611144e+00 
-1.810000e+01  3.607491e+00 
-1.800000e+01  3.603878e+00 
-1.790000e+01  3.600309e+00 
-1.780000e+01  3.596786e+00 
-1.770000e+01  3.593310e+00 
-1.760000e+01  3.589883e+00 
-1.750000e+01  3.586509e+00 
-1.740000e+01  3.583188e+00 
-1.730000e+01  3.579923e+00 
-1.720000e+01  3.576716e+00 
-1.710000e+01  3.573569e+00 
-1.700000e+01  3.570485e+00 
-1.690000e+01  3.567465e+00 
-1.680000e+01  3.564511e+00 
-1.670000e+01  3.561626e+00 
-1.660000e+01  3.558811e+00 
-1.650000e+01  3.556070e+00 
-1.640000e+01  3.553403e+00 
-1.630000e+01  3.550813e+00 
-1.620000e+01  3.548302e+00 
-1.610000e+01  3.545873e+00 
-1.600000e+01  3.543527e+00 
-1.590000e+01  3.541267e+00 
-1.580000e+01  3.539095e+00 
-1.570000e+01  3.537013e+00 
-1.560000e+01  3.535023e+00 
-1.550000e+01  3.533128e+00 
-1.540000e+01  3.531329e+00 
-1.530000e+01  3.529630e+00 
-1.520000e+01  3.528033e+00 
-1.510000e+01  3.526539e+00 
-1.500000e+01  3.525152e+00 
-1.490000e+01  3.523874e+00 
-1.480000e+01  3.522707e+00 
-1.470000e+01  3.521655e+00 
-1.460000e+01  3.520718e+00 
-1.450000e+01  3.519902e+00 
-1.440000e+01  3.519207e+00 
-1.430000e+01  3.518637e+00 
-1.420000e+01  3.518195e+00 
-1.410000e+01  3.517884e+00 
-1.400000e+01  3.517706e+00 
-1.390000e+01  3.517665e+00 
-1.380000e+01  3.517764e+00 
-1.370000e+01  3.518007e+00 
-1.360000e+01  3.518395e+00 
-1.350000e+01  3.518934e+00 
-1.340000e+01  3.519626e+00 
-1.330000e+01  3.520475e+00 
-1.320000e+01  3.521484e+00 
-1.310000e+01  3.522658e+00 
-1.300000e+01  3.524000e+00 
-1.290000e+01  3.525515e+00 
-1.280000e+01  3.527205e+00 
-1.270000e+01  3.529076e+00 
-1.260000e+01  3.531132e+00 
-1.250000e+01  3.533377e+00 
-1.240000e+01  3.535815e+00 
-1.230000e+01  3.538451e+00 
-1.220000e+01  3.541291e+00 
-1.210000e+01  3.544338e+00 
-1.200000e+01  3.547597e+00 
-1.190000e+01  3.551075e+00 
-1.180000e+01  3.554775e+00 
-1.170000e+01  3.558704e+00 
-1.160000e+01  3.562867e+00 
-1.150000e+01  3.567269e+00 
-1.140000e+01  3.571916e+00 
-1.130000e+01  3.576814e+00 
-1.120000e+01  3.581969e+00 
-1.110000e+01  3.587388e+00 
-1.100000e+01  3.593076e+00 
-1.090000e+01  3.599041e+00 
-1.080000e+01  3.605288e+00 
-1.070000e+01  3.611825e+00 
-1.060000e+01  3.618658e+00 
-1.050000e+01  3.625796e+00 
-1.040000e+01  3.633244e+00 
-1.030000e+01  3.641012e+00 
-1.020000e+01  3.649106e+00 
-1.010000e+01  3.657534e+00 
-1.000000e+01  3.666305e+00 
-9.900000e+00  3.675427e+00 
-9.800000e+00  3.684909e+00 
-9.700000e+00  3.694759e+00 
-9.600000e+00  3.704987e+00 
-9.500000e+00  3.715602e+00 
-9.400000e+00  3.726612e+00 
-9.300000e+00  3.738030e+00 
-9.200000e+00  3.749863e+00 
-9.100000e+00  3.762123e+00 
-9.000000e+00  3.774820e+00 
-8.900000e+00  3.787965e+00 
-8.800000e+00  3.801569e+00 
-8.700000e+00  3.815645e+00 
-8.600000e+00  3.830203e+00 
-8.500000e+00  3.845256e+00 
-8.400000e+00  3.860817e+00 
-8.300000e+00  3.876899e+00 
-8.200000e+00  3.893514e+00 
-8.100000e+00  3.910678e+00 
-8.000000e+00  3.928403e+00 
-7.900000e+00  3.946704e+00 
-7.800000e+00  3.965597e+00 
-7.700000e+00  3.985096e+00 
-7.600000e+00  4.005219e+00 
-7.500000e+00  4.025981e+00 
-7.400000e+00  4.047399e+00 
-7.300000e+00  4.069492e+00 
-7.200000e+00  4.092276e+00 
-7.100000e+00  4.115771e+00 
-7.000000e+00  4.139996e+00 
-6.900000e+00  4.164971e+00 
-6.800000e+00  4.190716e+00 
-6.700000e+00  4.217253e+00 
-6.600000e+00  4.244605e+00 
-6.500000e+00  4.272793e+00 
-6.400000e+00  4.301842e+00 
-6.300000e+00  4.331776e+00 
-6.200000e+00  4.362619e+00 
-6.100000e+00  4.394400e+00 
-6.000000e+00  4.427144e+00 
-5.900000e+00  4.460879e+00 
-5.800000e+00  4.495636e+00 
-5.700000e+00  4.531444e+00 
-5.600000e+00  4.568336e+00 
-5.500000e+00  4.606342e+00 
-5.400000e+00  4.645498e+00 
-5.300000e+00  4.685839e+00 
-5.200000e+00  4.727401e+00 
-5.100000e+00  4.770222e+00 
-5.000000e+00  4.814342e+00 
-4.900000e+00  4.859802e+00 
-4.800000e+00  4.906646e+00 
-4.700000e+00  4.954917e+00 
-4.600000e+00  5.004662e+00 
-4.500000e+00  5.055930e+00 
-4.400000e+00  5.108772e+00 
-4.300000e+00  5.163239e+00 
-4.200000e+00  5.219387e+00 
-4.100000e+00  5.277274e+00 
-4.000000e+00  5.336958e+00 
-3.900000e+00  5.398504e+00 
-3.800000e+00  5.461976e+00 
-3.700000e+00  5.527442e+00 
-3.600000e+00  5.594975e+00 
-3.500000e+00  5.664649e+00 
-3.400000e+00  5.736542e+00 
-3.300000e+00  5.810737e+00 
-3.200000e+00  5.887319e+00 
-3.100000e+00  5.966379e+00 
-3.000000e+00  6.048011e+00 
-2.900000e+00  6.132315e+00 
-2.800000e+00  6.219395e+00 
-2.700000e+00  6.309360e+00 
-2.600000e+00  6.402325e+00 
-2.500000e+00  6.498411e+00 
-2.400000e+00  6.597745e+00 
-2.300000e+00  6.700461e+00 
-2.200000e+00  6.806699e+00 
-2.100000e+00  6.916609e+00 
-2.000000e+00  7.030346e+00 
-1.900000e+00  7.148075e+00 
-1.800000e+00  7.269970e+00 
-1.700000e+00  7.396216e+00 
-1.600000e+00  7.527005e+00 
-1.500000e+00  7.662543e+00 
-1.400000e+00  7.803047e+00 
-1.300000e+00  7.948745e+00 
-1.200000e+00  8.099881e+00 
-1.100000e+00  8.256711e+00 
-1.000000e+00  8.419508e+00 
-9.000000e-01  8.588561e+00 
-8.000000e-01  8.764176e+00 
-7.000000e-01  8.946679e+00 
-6.000000e-01  9.136415e+00 
-5.000000e-01  9.333752e+00 
-4.000000e-01  9.539080e+00 
-3.000000e-01  9.752817e+00 
-2.000000e-01  9.975405e+00 
-1.000000e-01  1.020732e+01 
0.000000e+00  1.044906e+01 
1.000000e-01  1.070116e+01 
2.000000e-01  1.096421e+01 
3.000000e-01  1.123880e+01 
4.000000e-01  1.152561e+01 
5.000000e-01  1.182533e+01 
6.000000e-01  1.213872e+01 
7.000000e-01  1.246658e+01 
8.000000e-01  1.280978e+01 
9.000000e-01  1.316926e+01 
1.000000e+00  1.354600e+01 
1.100000e+00  1.394108e+01 
1.200000e+00  1.435567e+01 
1.300000e+00  1.479100e+01 
1.400000e+00  1.524842e+01 
1.500000e+00  1.572939e+01 
1.600000e+00  1.623546e+01 
1.700000e+00  1.676834e+01 
1.800000e+00  1.732984e+01 
1.900000e+00  1.792197e+01 
2.000000e+00  1.854688e+01 
2.100000e+00  1.920689e+01 
2.200000e+00  1.990454e+01 
2.300000e+00  2.064261e+01 
2.400000e+00  2.142408e+01 
2.500000e+00  2.225224e+01 
2.600000e+00  2.313066e+01 
2.700000e+00  2.406323e+01 
2.800000e+00  2.505423e+01 
2.900000e+00  2.610832e+01 
3.000000e+00  2.723062e+01 
3.100000e+00  2.842674e+01 
3.200000e+00  2.970286e+01 
3.300000e+00  3.106574e+01 
3.400000e+00  3.252287e+01 
3.500000e+00  3.408247e+01 
3.600000e+00  3.575364e+01 
3.700000e+00  3.754644e+01 
3.800000e+00  3.947200e+01 
3.900000e+00  4.154265e+01 
4.000000e+00  4.377208e+01 
4.100000e+00  4.617554e+01 
4.200000e+00  4.876998e+01 
4.300000e+00  5.157429e+01 
4.400000e+00  5.460961e+01 
4.500000e+00  5.789954e+01 
4.600000e+00  6.147054e+01 
4.700000e+00  6.535231e+01 
4.800000e+00  6.957821e+01 
4.900000e+00  7.418583e+01 
5.000000e+00  7.921752e+01 
5.100000e+00  8.472117e+01 
5.200000e+00  9.075097e+01 
5.300000e+00  9.736837e+01 
5.400000e+00  1.046432e+02 
5.500000e+00  1.126548e+02 
5.600000e+00  1.214940e+02 
5.700000e+00  1.312641e+02 
5.800000e+00  1.420839e+02 
5.900000e+00  1.540893e+02 
6.000000e+00  1.674369e+02 
6.100000e+00  1.823069e+02 
6.200000e+00  1.989075e+02 
6.300000e+00  2.174799e+02 
6.400000e+00  2.383036e+02 
6.500000e+00  2.617039e+02 
6.600000e+00  2.880599e+02 
6.700000e+00  3.178149e+02 
6.800000e+00  3.514879e+02 
6.900000e+00  3.896888e+02 
7.000000e+00  4.331357e+02 
7.100000e+00  4.826768e+02 
7.200000e+00  5.393163e+02 
7.300000e+00  6.042466e+02 
7.400000e+00  6.788878e+02 
7.500000e+00  7.649359e+02 
7.600000e+00  8.644226e+02 
7.700000e+00  9.797891e+02 
7.800000e+00  1.113978e+03 
7.900000e+00  1.270547e+03 
8.000000e+00  1.453813e+03 
8.100000e+00  1.669030e+03 
8.200000e+00  1.922615e+03 
8.300000e+00  2.222432e+03 
8.400000e+00  2.578156e+03 
8.500000e+00  3.001728e+03 
8.600000e+00  3.507945e+03 
8.700000e+00  4.115215e+03 
8.800000e+00  4.846518e+03 
8.900000e+00  5.730666e+03 
9.000000e+00  6.803929e+03 
9.100000e+00  8.112149e+03 
9.200000e+00  9.713521e+03 
9.300000e+00  1.168224e+04 
9.400000e+00  1.411333e+04 
9.500000e+00  1.712901e+04 
9.600000e+00  2.088730e+04 
9.700000e+00  2.559336e+04 
9.800000e+00  3.151494e+04 
9.900000e+00  3.900322e+04 
1.000000e+01  4.852110e+04 


==> h2.dat <==
x y 
-3.500000e+01  7.221466e+01 
-3.490000e+01  7.221244e+01 
-3.480000e+01  7.221018e+01 
-3.470000e+01  7.220786e+01 
-3.460000e+01  7.220549e+01 
-3.450000e+01  7.220307e+01 
-3.440000e+01  7.220059e+01 
-3.430000e+01  7.219806e+01 
-3.420000e+01  7.219547e+01 
-3.410000e+01  7.219283e+01 
-3.400000e+01  7.219012e+01 
-3.390000e+01  7.218736e+01 
-3.380000e+01  7.218453e+01 
-3.370000e+01  7.218164e+01 
-3.360000e+01  7.217869e+01 
-3.350000e+01  7.217567e+01 
-3.340000e+01  7.217258e+01 
-3.330000e+01  7.216943e+01 
-3.320000e+01  7.216621e+01 
-3.310000e+01  7.216291e+01 
-3.300000e+01  7.215954e+01 
-3.290000e+01  7.215610e+01 
-3.280000e+01  7.215258e+01 
-3.270000e+01  7.214899e+01 
-3.260000e+01  7.214532e+01 
-3.250000e+01  7.214156e+01 
-3.240000e+01  7.213773e+01 
-3.230000e+01  7.213381e+01 
-3.220000e+01  7.212981e+01 
-3.210000e+01  7.212572e+01 
-3.200000e+01  7.212154e+01 
-3.190000e+01  7.211727e+01 
-3.180000e+01  7.211290e+01 
-3.170000e+01  7.210844e+01 
-3.160000e+01  7.210389e+01 
-3.150000e+01  7.209924e+01 
-3.140000e+01  7.209449e+01 
-3.130000e+01  7.208964e+01 
-3.120000e+01  7.208468e+01 
-3.110000e+01  7.207962e+01 
-3.100000e+01  7.207445e+01 
-3.090000e+01  7.206917e+01 
-3.080000e+01  7.206377e+01 
-3.070000e+01  7.205827e+01 
-3.060000e+01  7.205264e+01 
-3.050000e+01  7.204690e+01 
-3.040000e+01  7.204104e+01 
-3.030000e+01  7.203506e+01 
-3.020000e+01  7.202895e+01 
-3.010000e+01  7.202271e+01 
-3.000000e+01  7.201634e+01 
-2.990000e+01  7.200984e+01 
-2.980000e+01  7.200321e+01 
-2.970000e+01  7.199644e+01 
-2.960000e+01  7.198953e+01 
-2.950000e+01  7.198248e+01 
-2.940000e+01  7.197528e+01 
-2.930000e+01  7.196794e+01 
-2.920000e+01  7.196045e+01 
-2.910000e+01  7.195280e+01 
-2.900000e+01  7.194501e+01 
-2.890000e+01  7.193705e+01 
-2.880000e+01  7.192894e+01 
-2.870000e+01  7.192066e+01 
-2.860000e+01  7.191222e+01 
-2.850000e+01  7.190361e+01 
-2.840000e+01  7.189484e+01 
-2.830000e+01  7.188589e+01 
-2.820000e+01  7.187676e+01 
-2.810000e+01  7.186746e+01 
-2.800000e+01  7.185798e+01 
-2.790000e+01  7.184831e+01 
-2.780000e+01  7.183846e+01 
-2.770000e+01  7.182842e+01 
-2.760000e+01  7.181818e+01 
-2.750000e+01  7.180776e+01 
-2.740000e+01  7.179713e+01 
-2.730000e+01  7.178631e+01 
-2.720000e+01  7.177529e+01 
-2.710000e+01  7.176406e+01 
-2.700000e+01  7.175262e+01 
-2.690000e+01  7.174098e+01 
-2.680000e+01  7.172912e+01 
-2.670000e+01  7.171705e+01 
-2.660000e+01  7.170476e+01 
-2.650000e+01  7.169225e+01 
-2.640000e+01  7.167951e+01 
-2.630000e+01  7.166656e+01 
-2.620000e+01  7.165337e+01 
-2.610000e+01  7.163996e+01 
-2.600000e+01  7.162631e+01 
-2.590000e+01  7.161243e+01 
-2.580000e+01  7.159832e+01 
-2.570000e+01  7.158397e+01 
-2.560000e+01  7.156937e+01 
-2.550000e+01  7.155454e+01 
-2.540000e+01  7.153946e+01 
-2.530000e+01  7.152413e+01 
-2.520000e+01  7.150856e+01 
-2.510000e+01  7.149273e+01 
-2.500000e+01  7.147666e+01 
-2.490000e+01  7.146034e+01 
-2.480000e+01  7.144376e+01 
-2.470000e+01  7.142693e+01 
-2.460000e+01  7.140984e+01 
-2.450000e+01  7.139249e+01 
-2.440000e+01  7.137489e+01 
-2.430000e+01  7.135703e+01 
-2.420000e+01  7.133891e+01 
-2.410000e+01  7.132054e+01 
-2.400000e+01  7.130190e+01 
-2.390000e+01  7.128300e+01 
-2.380000e+01  7.126385e+01 
-2.370000e+01  7.124444e+01 
-2.360000e+01  7.122477e+01 
-2.350000e+01  7.120484e+01 
-2.340000e+01  7.118465e+01 
-2.330000e+01  7.116421e+01 
-2.320000e+01  7.114352e+01 
-2.310000e+01  7.112257e+01 
-2.300000e+01  7.110137e+01 
-2.290000e+01  7.107992e+01 
-2.280000e+01  7.105823e+01 
-2.270000e+01  7.103629e+01 
-2.260000e+01  7.101410e+01 
-2.250000e+01  7.099168e+01 
-2.240000e+01  7.096902e+01 
-2.230000e+01  7.094613e+01 
-2.220000e+01  7.092301e+01 
-2.210000e+01  7.089966e+01 
-2.200000e+01  7.087609e+01 
-2.190000e+01  7.085231e+01 
-2.180000e+01  7.082831e+01 
-2.170000e+01  7.080410e+01 
-2.160000e+01  7.077970e+01 
-2.150000e+01  7.075509e+01 
-2.140000e+01  7.073029e+01 
-2.130000e+01  7.070531e+01 
-2.120000e+01  7.068015e+01 
-2.110000e+01  7.065482e+01 
-2.100000e+01  7.062932e+01 
-2.090000e+01  7.060366e+01 
-2.080000e+01  7.057785e+01 
-2.070000e+01  7.055190e+01 
-2.060000e+01  7.052582e+01 
-2.050000e+01  7.049960e+01 
-2.040000e+01  7.047327e+01 
-2.030000e+01  7.044683e+01 
-2.020000e+01  7.042029e+01 
-2.010000e+01  7.039365e+01 
-2.000000e+01  7.036694e+01 
-1.990000e+01  7.034015e+01 
-1.980000e+01  7.031330e+01 
-1.970000e+01  7.028640e+01 
-1.960000e+01  7.025946e+01 
-1.950000e+01  7.023249e+01 
-1.940000e+01  7.020550e+01 
-1.930000e+01  7.017850e+01 
-1.920000e+01  7.015150e+01 
-1.910000e+01  7.012452e+01 
-1.900000e+01  7.009757e+01 
-1.890000e+01  7.007065e+01 
-1.880000e+01  7.004379e+01 
-1.870000e+01  7.001699e+01 
-1.860000e+01  6.999027e+01 
-1.850000e+01  6.996363e+01 
-1.840000e+01  6.993709e+01 
-1.830000e+01  6.991067e+01 
-1.820000e+01  6.988438e+01 
-1.810000e+01  6.985823e+01 
-1.800000e+01  6.983223e+01 
-1.790000e+01  6.980640e+01 
-1.780000e+01  6.978075e+01 
-1.770000e+01  6.975529e+01 
-1.760000e+01  6.973004e+01 
-1.750000e+01  6.970501e+01 
-1.740000e+01  6.968022e+01 
-1.730000e+01  6.965568e+01 
-1.720000e+01  6.963140e+01 
-1.710000e+01  6.960740e+01 
-1.700000e+01  6.958370e+01 
-1.690000e+01  6.956030e+01 
-1.680000e+01  6.953722e+01 
-1.670000e+01  6.951448e+01 
-1.660000e+01  6.949209e+01 
-1.650000e+01  6.947006e+01 
-1.640000e+01  6.944842e+01 
-1.630000e+01  6.942717e+01 
-1.620000e+01  6.940633e+01 
-1.610000e+01  6.938593e+01 
-1.600000e+01  6.936596e+01 
-1.590000e+01  6.934645e+01 
-1.580000e+01  6.932742e+01 
-1.570000e+01  6.930888e+01 
-1.560000e+01  6.929085e+01 
-1.550000e+01  6.927335e+01 
-1.540000e+01  6.925639e+01 
-1.530000e+01  6.923999e+01 
-1.520000e+01  6.922416e+01 
-1.510000e+01  6.920894e+01 
-1.500000e+01  6.919433e+01 
-1.490000e+01  6.918036e+01 
-1.480000e+01  6.916704e+01 
-1.470000e+01  6.915440e+01 
-1.460000e+01  6.914246e+01 
-1.450000e+01  6.913123e+01 
-1.440000e+01  6.912075e+01 
-1.430000e+01  6.911103e+01 
-1.420000e+01  6.910209e+01 
-1.410000e+01  6.909396e+01 
-1.400000e+01  6.908667e+01 
-1.390000e+01  6.908024e+01 
-1.380000e+01  6.907470e+01 
-1.370000e+01  6.907007e+01 
-1.360000e+01  6.906638e+01 
-1.350000e+01  6.906366e+01 
-1.340000e+01  6.906194e+01 
-1.330000e+01  6.906124e+01 
-1.320000e+01  6.906161e+01 
-1.310000e+01  6.906308e+01 
-1.300000e+01  6.906567e+01 
-1.290000e+01  6.906942e+01 
-1.280000e+01  6.907436e+01 
-1.270000e+01  6.908054e+01 
-1.260000e+01  6.908799e+01 
-1.250000e+01  6.909675e+01 
-1.240000e+01  6.910686e+01 
-1.230000e+01  6.911835e+01 
-1.220000e+01  6.913128e+01 
-1.210000e+01  6.914569e+01 
-1.200000e+01  6.916162e+01 
-1.190000e+01  6.917911e+01 
-1.180000e+01  6.919822e+01 
-1.170000e+01  6.921900e+01 
-1.160000e+01  6.924149e+01 
-1.150000e+01  6.926575e+01 
-1.140000e+01  6.929183e+01 
-1.130000e+01  6.931979e+01 
-1.120000e+01  6.934968e+01 
-1.110000e+01  6.938156e+01 
-1.100000e+01  6.941550e+01 
-1.090000e+01  6.945155e+01 
-1.080000e+01  6.948978e+01 
-1.070000e+01  6.953026e+01 
-1.060000e+01  6.957306e+01 
-1.050000e+01  6.961823e+01 
-1.040000e+01  6.966587e+01 
-1.030000e+01  6.971603e+01 
-1.020000e+01  6.976881e+01 
-1.010000e+01  6.982427e+01 
-1.000000e+01  6.988249e+01 
-9.900000e+00  6.994358e+01 
-9.800000e+00  7.000760e+01 
-9.700000e+00  7.007464e+01 
-9.600000e+00  7.014481e+01 
-9.500000e+00  7.021820e+01 
-9.400000e+00  7.029489e+01 
-9.300000e+00  7.037501e+01 
-9.200000e+00  7.045863e+01 
-9.100000e+00  7.054589e+01 
-9.000000e+00  7.063688e+01 
-8.900000e+00  7.073172e+01 
-8.800000e+00  7.083052e+01 
-8.700000e+00  7.093342e+01 
-8.600000e+00  7.104053e+01 
-8.500000e+00  7.115199e+01 
-8.400000e+00  7.126792e+01 
-8.300000e+00  7.138847e+01 
-8.200000e+00  7.151378e+01 
-8.100000e+00  7.164400e+01 
-8.000000e+00  7.177928e+01 
-7.900000e+00  7.191977e+01 
-7.800000e+00  7.206564e+01 
-7.700000e+00  7.221706e+01 
-7.600000e+00  7.237421e+01 
-7.500000e+00  7.253725e+01 
-7.400000e+00  7.270639e+01 
-7.300000e+00  7.288181e+01 
-7.200000e+00  7.306370e+01 
-7.100000e+00  7.325229e+01 
-7.000000e+00  7.344778e+01 
-6.900000e+00  7.365039e+01 
-6.800000e+00  7.386036e+01 
-6.700000e+00  7.407791e+01 
-6.600000e+00  7.430331e+01 
-6.500000e+00  7.453680e+01 
-6.400000e+00  7.477865e+01 
-6.300000e+00  7.502913e+01 
-6.200000e+00  7.528853e+01 
-6.100000e+00  7.555715e+01 
-6.000000e+00  7.583529e+01 
-5.900000e+00  7.612328e+01 
-5.800000e+00  7.642144e+01 
-5.700000e+00  7.673013e+01 
-5.600000e+00  7.704969e+01 
-5.500000e+00  7.738051e+01 
-5.400000e+00  7.772296e+01 
-5.300000e+00  7.807746e+01 
-5.200000e+00  7.844443e+01 
-5.100000e+00  7.882430e+01 
-5.000000e+00  7.921752e+01 
-4.900000e+00  7.962457e+01 
-4.800000e+00  8.004595e+01 
-4.700000e+00  8.048218e+01 
-4.600000e+00  8.093378e+01 
-4.500000e+00  8.140132e+01 
-4.400000e+00  8.188539e+01 
-4.300000e+00  8.238660e+01 
-4.200000e+00  8.290559e+01 
-4.100000e+00  8.344301e+01 
-4.000000e+00  8.399958e+01 
-3.900000e+00  8.457602e+01 
-3.800000e+00  8.517309e+01 
-3.700000e+00  8.579160e+01 
-3.600000e+00  8.643237e+01 
-3.500000e+00  8.709629e+01 
-3.400000e+00  8.778426e+01 
-3.300000e+00  8.849727e+01 
-3.200000e+00  8.923630e+01 
-3.100000e+00  9.000242e+01 
-3.000000e+00  9.079675e+01 
-2.900000e+00  9.162044e+01 
-2.800000e+00  9.247472e+01 
-2.700000e+00  9.336089e+01 
-2.600000e+00  9.428030e+01 
-2.500000e+00  9.523437e+01 
-2.400000e+00  9.622461e+01 
-2.300000e+00  9.725259e+01 
-2.200000e+00  9.831998e+01 
-2.100000e+00  9.942854e+01 
-2.000000e+00  1.005801e+02 
-1.900000e+00  1.017767e+02 
-1.800000e+00  1.030203e+02 
-1.700000e+00  1.043131e+02 
-1.600000e+00  1.056574e+02 
-1.500000e+00  1.070557e+02 
-1.400000e+00  1.085105e+02 
-1.300000e+00  1.100246e+02 
-1.200000e+00  1.116009e+02 
-1.100000e+00  1.132424e+02 
-1.000000e+00  1.149524e+02 
-9.000000e-01  1.167344e+02 
-8.000000e-01  1.185919e+02 
-7.000000e-01  1.205290e+02 
-6.000000e-01  1.225497e+02 
-5.000000e-01  1.246585e+02 
-4.000000e-01  1.268601e+02 
-3.000000e-01  1.291594e+02 
-2.000000e-01  1.315619e+02 
-1.000000e-01  1.340731e+02 
0.000000e+00  1.366992e+02 
1.000000e-01  1.394467e+02 
2.000000e-01  1.423225e+02 
3.000000e-01  1.453340e+02 
4.000000e-01  1.484892e+02 
5.000000e-01  1.517966e+02 
6.000000e-01  1.552654e+02 
7.000000e-01  1.589053e+02 
8.000000e-01  1.627269e+02 
9.000000e-01  1.667416e+02 
1.000000e+00  1.709615e+02 
1.100000e+00  1.753997e+02 
1.200000e+00  1.800703e+02 
1.300000e+00  1.849887e+02 
1.400000e+00  1.901713e+02 
1.500000e+00  1.956358e+02 
1.600000e+00  2.014015e+02 
1.700000e+00  2.074893e+02 
1.800000e+00  2.139217e+02 
1.900000e+00  2.207231e+02 
2.000000e+00  2.279202e+02 
2.100000e+00  2.355418e+02 
2.200000e+00  2.436193e+02 
2.300000e+00  2.521869e+02 
2.400000e+00  2.612820e+02 
2.500000e+00  2.709451e+02 
2.600000e+00  2.812207e+02 
2.700000e+00  2.921575e+02 
2.800000e+00  3.038087e+02 
2.900000e+00  3.162325e+02 
3.000000e+00  3.294931e+02 
3.100000e+00  3.436607e+02 
3.200000e+00  3.588128e+02 
3.300000e+00  3.750345e+02 
3.400000e+00  3.924200e+02 
3.500000e+00  4.110729e+02 
3.600000e+00  4.311082e+02 
3.700000e+00  4.526528e+02 
3.800000e+00  4.758478e+02 
3.900000e+00  5.008496e+02 
4.000000e+00  5.278322e+02 
4.100000e+00  5.569892e+02 
4.200000e+00  5.885368e+02 
4.300000e+00  6.227161e+02 
4.400000e+00  6.597971e+02 
4.500000e+00  7.000820e+02 
4.600000e+00  7.439103e+02 
4.700000e+00  7.916630e+02 
4.800000e+00  8.437696e+02 
4.900000e+00  9.007141e+02 
5.000000e+00  9.630435e+02 
5.100000e+00  1.031377e+03 
5.200000e+00  1.106415e+03 
5.300000e+00  1.188957e+03 
5.400000e+00  1.279907e+03 
5.500000e+00  1.380302e+03 
5.600000e+00  1.491321e+03 
5.700000e+00  1.614319e+03 
5.800000e+00  1.750845e+03 
5.900000e+00  1.902683e+03 
6.000000e+00  2.071887e+03 
6.100000e+00  2.260828e+03 
6.200000e+00  2.472250e+03 
6.300000e+00  2.709333e+03 
6.400000e+00  2.975776e+03 
6.500000e+00  3.275886e+03 
6.600000e+00  3.614695e+03 
6.700000e+00  3.998092e+03 
6.800000e+00  4.432993e+03 
6.900000e+00  4.927531e+03 
7.000000e+00  5.491307e+03 
7.100000e+00  6.135678e+03 
7.200000e+00  6.874113e+03 
7.300000e+00  7.722642e+03 
7.400000e+00  8.700383e+03 
7.500000e+00  9.830217e+03 
7.600000e+00  1.113960e+04 
7.700000e+00  1.266159e+04 
7.800000e+00  1.443611e+04 
7.900000e+00  1.651151e+04 
8.000000e+00  1.894657e+04 
8.100000e+00  2.181297e+04 
8.200000e+00  2.519843e+04 
8.300000e+00  2.921066e+04 
8.400000e+00  3.398239e+04 
8.500000e+00  3.967780e+04 
8.600000e+00  4.650072e+04 
8.700000e+00  5.470513e+04 
8.800000e+00  6.460883e+04 
8.900000e+00  7.661097e+04 
9.000000e+00  9.121497e+04 
9.100000e+00  1.090584e+05 
9.200000e+00  1.309522e+05 
9.300000e+00  1.579321e+05 
9.400000e+00  1.913275e+05 
9.500000e+00  2.328515e+05 
9.600000e+00  2.847228e+05 
9.700000e+00  3.498284e+05 
9.800000e+00  4.319430e+05 
9.900000e+00  5.360269e+05 
1.000000e+01  6.686315e+05 


==> h3.dat <==
x y 
-3.500000e+01  1.330107e+00 
-3.490000e+01  1.330103e+00 
-3.480000e+01  1.330099e+00 
-3.470000e+01  1.330094e+00 
-3.460000e+01  1.330090e+00 
-3.450000e+01  1.330085e+00 
-3.440000e+01  1.330080e+00 
-3.430000e+01  1.330075e+00 
-3.420000e+01  1.330070e+00 
-3.410000e+01  1.330065e+00 
-3.400000e+01  1.330060e+00 
-3.390000e+01  1.330054e+00 
-3.380000e+01  1.330049e+00 
-3.370000e+01  1.330043e+00 
-3.360000e+01  1.330037e+00 
-3.350000e+01  1.330031e+00 
-3.340000e+01  1.330025e+00 
-3.330000e+01  1.330019e+00 
-3.320000e+01  1.330013e+00 
-3.310000e+01  1.330006e+00 
-3.300000e+01  1.330000e+00 
-3.290000e+01  1.329993e+00 
-3.280000e+01  1.329986e+00 
-3.270000e+01  1.329979e+00 
-3.260000e+01  1.329972e+00 
-3.250000e+01  1.329964e+00 
-3.240000e+01  1.329957e+00 
-3.230000e+01  1.329949e+00 
-3.220000e+01  1.329941e+00 
-3.210000e+01  1.329933e+00 
-3.200000e+01  1.329925e+00 
-3.190000e+01  1.329916e+00 
-3.180000e+01  1.329908e+00 
-3.170000e+01  1.329899e+00 
-3.160000e+01  1.329890e+00 
-3.150000e+01  1.329880e+00 
-3.140000e+01  1.329871e+00 
-3.130000e+01  1.329861e+00 
-3.120000e+01  1.329851e+00 
-3.110000e+01  1.329841e+00 
-3.100000e+01  1.329831e+00 
-3.090000e+01  1.329820e+00 
-3.080000e+01  1.329810e+00 
-3.070000e+01  1.329798e+00 
-3.060000e+01  1.329787e+00 
-3.050000e+01  1.329776e+00 
-3.040000e+01  1.329764e+00 
-3.030000e+01  1.329752e+00 
-3.020000e+01  1.329739e+00 
-3.010000e+01  1.329727e+00 
-3.000000e+01  1.329714e+00 
-2.990000e+01  1.329701e+00 
-2.980000e+01  1.329687e+00 
-2.970000e+01  1.329673e+00 
-2.960000e+01  1.329659e+00 
-2.950000e+01  1.329645e+00 
-2.940000e+01  1.329630e+00 
-2.930000e+01  1.329615e+00 
-2.920000e+01  1.329600e+00 
-2.910000e+01  1.329584e+00 
-2.900000e+01  1.329568e+00 
-2.890000e+01  1.329551e+00 
-2.880000e+01  1.329535e+00 
-2.870000e+01  1.329517e+00 
-2.860000e+01  1.329500e+00 
-2.850000e+01  1.329482e+00 
-2.840000e+01  1.329464e+00 
-2.830000e+01  1.329445e+00 
-2.820000e+01  1.329426e+00 
-2.810000e+01  1.329406e+00 
-2.800000e+01  1.329387e+00 
-2.790000e+01  1.329366e+00 
-2.780000e+01  1.329345e+00 
-2.770000e+01  1.329324e+00 
-2.760000e+01  1.329302e+00 
-2.750000e+01  1.329280e+00 
-2.740000e+01  1.329258e+00 
-2.730000e+01  1.329235e+00 
-2.720000e+01  1.329211e+00 
-2.710000e+01  1.329187e+00 
-2.700000e+01  1.329162e+00 
-2.690000e+01  1.329137e+00 
-2.680000e+01  1.329111e+00 
-2.670000e+01  1.329085e+00 
-2.660000e+01  1.329058e+00 
-2.650000e+01  1.329031e+00 
-2.640000e+01  1.329003e+00 
-2.630000e+01  1.328975e+00 
-2.620000e+01  1.328946e+00 
-2.610000e+01  1.328916e+00 
-2.600000e+01  1.328886e+00 
-2.590000e+01  1.328855e+00 
-2.580000e+01  1.328823e+00 
-2.570000e+01  1.328791e+00 
-2.560000e+01  1.328758e+00 
-2.550000e+01  1.328725e+00 
-2.540000e+01  1.328691e+00 
-2.530000e+01  1.328656e+00 
-2.520000e+01  1.328620e+00 
-2.510000e+01  1.328584e+00 
-2.500000e+01  1.328547e+00 
-2.490000e+01  1.328510e+00 
-2.480000e+01  1.328471e+00 
-2.470000e+01  1.328432e+00 
-2.460000e+01  1.328392e+00 
-2.450000e+01  1.328351e+00 
-2.440000e+01  1.328310e+00 
-2.430000e+01  1.328268e+00 
-2.420000e+01  1.328225e+00 
-2.410000e+01  1.328181e+00 
-2.400000e+01  1.328136e+00 
-2.390000e+01  1.328090e+00 
-2.380000e+01  1.328044e+00 
-2.370000e+01  1.327997e+00 
-2.360000e+01  1.327949e+00 
-2.350000e+01  1.327900e+00 
-2.340000e+01  1.327850e+00 
-2.330000e+01  1.327799e+00 
-2.320000e+01  1.327747e+00 
-2.310000e+01  1.327695e+00 
-2.300000e+01  1.327641e+00 
-2.290000e+01  1.327587e+00 
-2.280000e+01  1.327532e+00 
-2.270000e+01  1.327475e+00 
-2.260000e+01  1.327418e+00 
-2.250000e+01  1.327360e+00 
-2.240000e+01  1.327301e+00 
-2.230000e+01  1.327241e+00 
-2.220000e+01  1.327180e+00 
-2.210000e+01  1.327118e+00 
-2.200000e+01  1.327055e+00 
-2.190000e+01  1.326991e+00 
-2.180000e+01  1.326926e+00 
-2.170000e+01  1.326860e+00 
-2.160000e+01  1.326793e+00 
-2.150000e+01  1.326725e+00 
-2.140000e+01  1.326657e+00 
-2.130000e+01  1.326587e+00 
-2.120000e+01  1.326516e+00 
-2.110000e+01  1.326445e+00 
-2.100000e+01  1.326372e+00 
-2.090000e+01  1.326299e+00 
-2.080000e+01  1.326224e+00 
-2.070000e+01  1.326149e+00 
-2.060000e+01  1.326073e+00 
-2.050000e+01  1.325996e+00 
-2.040000e+01  1.325918e+00 
-2.030000e+01  1.325839e+00 
-2.020000e+01  1.325760e+00 
-2.010000e+01  1.325679e+00 
-2.000000e+01  1.325598e+00 
-1.990000e+01  1.325516e+00 
-1.980000e+01  1.325434e+00 
-1.970000e+01  1.325351e+00 
-1.960000e+01  1.325267e+00 
-1.950000e+01  1.325183e+00 
-1.940000e+01  1.325098e+00 
-1.930000e+01  1.325013e+00 
-1.920000e+01  1.324927e+00 
-1.910000e+01  1.324841e+00 
-1.900000e+01  1.324755e+00 
-1.890000e+01  1.324668e+00 
-1.880000e+01  1.324581e+00 
-1.870000e+01  1.324495e+00 
-1.860000e+01  1.324408e+00 
-1.850000e+01  1.324321e+00 
-1.840000e+01  1.324234e+00 
-1.830000e+01  1.324148e+00 
-1.820000e+01  1.324062e+00 
-1.810000e+01  1.323976e+00 
-1.800000e+01  1.323891e+00 
-1.790000e+01  1.323806e+00 
-1.780000e+01  1.323723e+00 
-1.770000e+01  1.323640e+00 
-1.760000e+01  1.323558e+00 
-1.750000e+01  1.323478e+00 
-1.740000e+01  1.323399e+00 
-1.730000e+01  1.323321e+00 
-1.720000e+01  1.323245e+00 
-1.710000e+01  1.323171e+00 
-1.700000e+01  1.323099e+00 
-1.690000e+01  1.323029e+00 
-1.680000e+01  1.322962e+00 
-1.670000e+01  1.322897e+00 
-1.660000e+01  1.322835e+00 
-1.650000e+01  1.322777e+00 
-1.640000e+01  1.322721e+00 
-1.630000e+01  1.322670e+00 
-1.620000e+01  1.322622e+00 
-1.610000e+01  1.322578e+00 
-1.600000e+01  1.322539e+00 
-1.590000e+01  1.322505e+00 
-1.580000e+01  1.322476e+00 
-1.570000e+01  1.322452e+00 
-1.560000e+01  1.322434e+00 
-1.550000e+01  1.322423e+00 
-1.540000e+01  1.322418e+00 
-1.530000e+01  1.322420e+00 
-1.520000e+01  1.322429e+00 
-1.510000e+01  1.322446e+00 
-1.500000e+01  1.322472e+00 
-1.490000e+01  1.322506e+00 
-1.480000e+01  1.322549e+00 
-1.470000e+01  1.322603e+00 
-1.460000e+01  1.322666e+00 
-1.450000e+01  1.322741e+00 
-1.440000e+01  1.322827e+00 
-1.430000e+01  1.322925e+00 
-1.420000e+01  1.323036e+00 
-1.410000e+01  1.323160e+00 
-1.400000e+01  1.323298e+00 
-1.390000e+01  1.323451e+00 
-1.380000e+01  1.323619e+00 
-1.370000e+01  1.323803e+00 
-1.360000e+01  1.324005e+00 
-1.350000e+01  1.324224e+00 
-1.340000e+01  1.324462e+00 
-1.330000e+01  1.324719e+00 
-1.320000e+01  1.324997e+00 
-1.310000e+01  1.325296e+00 
-1.300000e+01  1.325618e+00 
-1.290000e+01  1.325962e+00 
-1.280000e+01  1.326331e+00 
-1.270000e+01  1.326726e+00 
-1.260000e+01  1.327147e+00 
-1.250000e+01  1.327596e+00 
-1.240000e+01  1.328073e+00 
-1.230000e+01  1.328581e+00 
-1.220000e+01  1.329120e+00 
-1.210000e+01  1.329692e+00 
-1.200000e+01  1.330298e+00 
-1.190000e+01  1.330939e+00 
-1.180000e+01  1.331617e+00 
-1.170000e+01  1.332334e+00 
-1.160000e+01  1.333090e+00 
-1.150000e+01  1.333888e+00 
-1.140000e+01  1.334729e+00 
-1.130000e+01  1.335615e+00 
-1.120000e+01  1.336548e+00 
-1.110000e+01  1.337528e+00 
-1.100000e+01  1.338559e+00 
-1.090000e+01  1.339643e+00 
-1.080000e+01  1.340780e+00 
-1.070000e+01  1.341974e+00 
-1.060000e+01  1.343225e+00 
-1.050000e+01  1.344537e+00 
-1.040000e+01  1.345912e+00 
-1.030000e+01  1.347352e+00 
-1.020000e+01  1.348859e+00 
-1.010000e+01  1.350436e+00 
-1.000000e+01  1.352085e+00 
-9.900000e+00  1.353809e+00 
-9.800000e+00  1.355610e+00 
-9.700000e+00  1.357491e+00 
-9.600000e+00  1.359456e+00 
-9.500000e+00  1.361507e+00 
-9.400000e+00  1.363646e+00 
-9.300000e+00  1.365878e+00 
-9.200000e+00  1.368205e+00 
-9.100000e+00  1.370630e+00 
-9.000000e+00  1.373157e+00 
-8.900000e+00  1.375790e+00 
-8.800000e+00  1.378531e+00 
-8.700000e+00  1.381385e+00 
-8.600000e+00  1.384356e+00 
-8.500000e+00  1.387446e+00 
-8.400000e+00  1.390661e+00 
-8.300000e+00  1.394005e+00 
-8.200000e+00  1.397481e+00 
-8.100000e+00  1.401094e+00 
-8.000000e+00  1.404849e+00 
-7.900000e+00  1.408751e+00 
-7.800000e+00  1.412803e+00 
-7.700000e+00  1.417012e+00 
-7.600000e+00  1.421382e+00 
-7.500000e+00  1.425918e+00 
-7.400000e+00  1.430626e+00 
-7.300000e+00  1.435512e+00 
-7.200000e+00  1.440581e+00 
-7.100000e+00  1.445839e+00 
-7.000000e+00  1.451292e+00 
-6.900000e+00  1.456948e+00 
-6.800000e+00  1.462811e+00 
-6.700000e+00  1.468889e+00 
-6.600000e+00  1.475190e+00 
-6.500000e+00  1.481719e+00 
-6.400000e+00  1.488486e+00 
-6.300000e+00  1.495496e+00 
-6.200000e+00  1.502758e+00 
-6.100000e+00  1.510281e+00 
-6.000000e+00  1.518073e+00 
-5.900000e+00  1.526142e+00 
-5.800000e+00  1.534498e+00 
-5.700000e+00  1.543150e+00 
-5.600000e+00  1.552108e+00 
-5.500000e+00  1.561382e+00 
-5.400000e+00  1.570981e+00 
-5.300000e+00  1.580918e+00 
-5.200000e+00  1.591203e+00 
-5.100000e+00  1.601848e+00 
-5.000000e+00  1.612864e+00 
-4.900000e+00  1.624265e+00 
-4.800000e+00  1.636063e+00 
-4.700000e+00  1.648271e+00 
-4.600000e+00  1.660904e+00 
-4.500000e+00  1.673977e+00 
-4.400000e+00  1.687504e+00 
-4.300000e+00  1.701501e+00 
-4.200000e+00  1.715984e+00 
-4.100000e+00  1.730971e+00 
-4.000000e+00  1.746479e+00 
-3.900000e+00  1.762528e+00 
-3.800000e+00  1.779135e+00 
-3.700000e+00  1.796323e+00 
-3.600000e+00  1.814111e+00 
-3.500000e+00  1.832522e+00 
-3.400000e+00  1.851578e+00 
-3.300000e+00  1.871305e+00 
-3.200000e+00  1.891727e+00 
-3.100000e+00  1.912871e+00 
-3.000000e+00  1.934765e+00 
-2.900000e+00  1.957437e+00 
-2.800000e+00  1.980919e+00 
-2.700000e+00  2.005243e+00 
-2.600000e+00  2.030441e+00 
-2.500000e+00  2.056550e+00 
-2.400000e+00  2.083607e+00 
-2.300000e+00  2.111651e+00 
-2.200000e+00  2.140724e+00 
-2.100000e+00  2.170868e+00 
-2.000000e+00  2.202131e+00 
-1.900000e+00  2.234559e+00 
-1.800000e+00  2.268205e+00 
-1.700000e+00  2.303122e+00 
-1.600000e+00  2.339367e+00 
-1.500000e+00  2.377001e+00 
-1.400000e+00  2.416087e+00 
-1.300000e+00  2.456693e+00 
-1.200000e+00  2.498891e+00 
-1.100000e+00  2.542755e+00 
-1.000000e+00  2.588366e+00 
-9.000000e-01  2.635811e+00 
-8.000000e-01  2.685178e+00 
-7.000000e-01  2.736566e+00 
-6.000000e-01  2.790074e+00 
-5.000000e-01  2.845814e+00 
-4.000000e-01  2.903900e+00 
-3.000000e-01  2.964456e+00 
-2.000000e-01  3.027613e+00 
-1.000000e-01  3.093512e+00 
0.000000e+00  3.162303e+00 
1.000000e-01  3.234145e+00 
2.000000e-01  3.309211e+00 
3.000000e-01  3.387682e+00 
4.000000e-01  3.469755e+00 
5.000000e-01  3.555640e+00 
6.000000e-01  3.645562e+00 
7.000000e-01  3.739763e+00 
8.000000e-01  3.838501e+00 
9.000000e-01  3.942056e+00 
1.000000e+00  4.050728e+00 
1.100000e+00  4.164840e+00 
1.200000e+00  4.284738e+00 
1.300000e+00  4.410799e+00 
1.400000e+00  4.543428e+00 
1.500000e+00  4.683061e+00 
1.600000e+00  4.830172e+00 
1.700000e+00  4.985273e+00 
1.800000e+00  5.148917e+00 
1.900000e+00  5.321707e+00 
2.000000e+00  5.504296e+00 
2.100000e+00  5.697391e+00 
2.200000e+00  5.901765e+00 
2.300000e+00  6.118257e+00 
2.400000e+00  6.347783e+00 
2.500000e+00  6.591341e+00 
2.600000e+00  6.850021e+00 
2.700000e+00  7.125018e+00 
2.800000e+00  7.417635e+00 
2.900000e+00  7.729306e+00 
3.000000e+00  8.061599e+00 
3.100000e+00  8.416241e+00 
3.200000e+00  8.795129e+00 
3.300000e+00  9.200355e+00 
3.400000e+00  9.634222e+00 
3.500000e+00  1.009928e+01 
3.600000e+00  1.059833e+01 
3.700000e+00  1.113451e+01 
3.800000e+00  1.171126e+01 
3.900000e+00  1.233243e+01 
4.000000e+00  1.300227e+01 
4.100000e+00  1.372554e+01 
4.200000e+00  1.450753e+01 
4.300000e+00  1.535417e+01 
4.400000e+00  1.627207e+01 
4.500000e+00  1.726865e+01 
4.600000e+00  1.835224e+01 
4.700000e+00  1.953219e+01 
4.800000e+00  2.081904e+01 
4.900000e+00  2.222467e+01 
5.000000e+00  2.376252e+01 
5.100000e+00  2.544778e+01 
5.200000e+00  2.729771e+01 
5.300000e+00  2.933188e+01 
5.400000e+00  3.157261e+01 
5.500000e+00  3.404533e+01 
5.600000e+00  3.677911e+01 
5.700000e+00  3.980725e+01 
5.800000e+00  4.316795e+01 
5.900000e+00  4.690515e+01 
6.000000e+00  5.106950e+01 
6.100000e+00  5.571949e+01 
6.200000e+00  6.092284e+01 
6.300000e+00  6.675812e+01 
6.400000e+00  7.331674e+01 
6.500000e+00  8.070525e+01 
6.600000e+00  8.904819e+01 
6.700000e+00  9.849149e+01 
6.800000e+00  1.092066e+02 
6.900000e+00  1.213953e+02 
7.000000e+00  1.352961e+02 
7.100000e+00  1.511914e+02 
7.200000e+00  1.694164e+02 
7.300000e+00  1.903705e+02 
7.400000e+00  2.145304e+02 
7.500000e+00  2.424676e+02 
7.600000e+00  2.748685e+02 
7.700000e+00  3.125605e+02 
7.800000e+00  3.565441e+02 
7.900000e+00  4.080329e+02 
8.000000e+00  4.685044e+02 
8.100000e+00  5.397626e+02 
8.200000e+00  6.240187e+02 
8.300000e+00  7.239919e+02 
8.400000e+00  8.430390e+02 
8.500000e+00  9.853187e+02 
8.600000e+00  1.156003e+03 
8.700000e+00  1.361548e+03 
8.800000e+00  1.610049e+03 
8.900000e+00  1.911689e+03 
9.000000e+00  2.279341e+03 
9.100000e+00  2.729338e+03 
9.200000e+00  3.282502e+03 
9.300000e+00  3.965485e+03 
9.400000e+00  4.812565e+03 
9.500000e+00  5.868028e+03 
9.600000e+00  7.189359e+03 
9.700000e+00  8.851543e+03 
9.800000e+00  1.095287e+04 
9.900000e+00  1.362285e+04 
1.000000e+01  1.703296e+04 


==> h4.dat <==
x y 
-3.500000e+01  1.936750e+01 
-3.490000e+01  1.936755e+01 
-3.480000e+01  1.936761e+01 
-3.470000e+01  1.936766e+01 
-3.460000e+01  1.936771e+01 
-3.450000e+01  1.936777e+01 
-3.440000e+01  1.936782e+01 
-3.430000e+01  1.936788e+01 
-3.420000e+01  1.936794e+01 
-3.410000e+01  1.936800e+01 
-3.400000e+01  1.936806e+01 
-3.390000e+01  1.936812e+01 
-3.380000e+01  1.936819e+01 
-3.370000e+01  1.936825e+01 
-3.360000e+01  1.936832e+01 
-3.350000e+01  1.936839e+01 
-3.340000e+01  1.936846e+01 
-3.330000e+01  1.936854e+01 
-3.320000e+01  1.936861e+01 
-3.310000e+01  1.936869e+01 
-3.300000e+01  1.936876e+01 
-3.290000e+01  1.936884e+01 
-3.280000e+01  1.936892e+01 
-3.270000e+01  1.936901e+01 
-3.260000e+01  1.936909e+01 
-3.250000e+01  1.936918e+01 
-3.240000e+01  1.936927e+01 
-3.230000e+01  1.936936e+01 
-3.220000e+01  1.936945e+01 
-3.210000e+01  1.936955e+01 
-3.200000e+01  1.936965e+01 
-3.190000e+01  1.936975e+01 
-3.180000e+01  1.936985e+01 
-3.170000e+01  1.936996e+01 
-3.160000e+01  1.937006e+01 
-3.150000e+01  1.937017e+01 
-3.140000e+01  1.937029e+01 
-3.130000e+01  1.937040e+01 
-3.120000e+01  1.937052e+01 
-3.110000e+01  1.937064e+01 
-3.100000e+01  1.937076e+01 
-3.090000e+01  1.937089e+01 
-3.080000e+01  1.937102e+01 
-3.070000e+01  1.937115e+01 
-3.060000e+01  1.937129e+01 
-3.050000e+01  1.937143e+01 
-3.040000e+01  1.937157e+01 
-3.030000e+01  1.937171e+01 
-3.020000e+01  1.937186e+01 
-3.010000e+01  1.937201e+01 
-3.000000e+01  1.937217e+01 
-2.990000e+01  1.937233e+01 
-2.980000e+01  1.937249e+01 
-2.970000e+01  1.937266e+01 
-2.960000e+01  1.937283e+01 
-2.950000e+01  1.937301e+01 
-2.940000e+01  1.937319e+01 
-2.930000e+01  1.937337e+01 
-2.920000e+01  1.937356e+01 
-2.910000e+01  1.937375e+01 
-2.900000e+01  1.937395e+01 
-2.890000e+01  1.937415e+01 
-2.880000e+01  1.937435e+01 
-2.870000e+01  1.937456e+01 
-2.860000e+01  1.937478e+01 
-2.850000e+01  1.937500e+01 
-2.840000e+01  1.937523e+01 
-2.830000e+01  1.937546e+01 
-2.820000e+01  1.937570e+01 
-2.810000e+01  1.937594e+01 
-2.800000e+01  1.937619e+01 
-2.790000e+01  1.937644e+01 
-2.780000e+01  1.937670e+01 
-2.770000e+01  1.937697e+01 
-2.760000e+01  1.937724e+01 
-2.750000e+01  1.937752e+01 
-2.740000e+01  1.937781e+01 
-2.730000e+01  1.937810e+01 
-2.720000e+01  1.937840e+01 
-2.710000e+01  1.937871e+01 
-2.700000e+01  1.937902e+01 
-2.690000e+01  1.937934e+01 
-2.680000e+01  1.937967e+01 
-2.670000e+01  1.938001e+01 
-2.660000e+01  1.938035e+01 
-2.650000e+01  1.938071e+01 
-2.640000e+01  1.938107e+01 
-2.630000e+01  1.938144e+01 
-2.620000e+01  1.938182e+01 
-2.610000e+01  1.938221e+01 
-2.600000e+01  1.938260e+01 
-2.590000e+01  1.938301e+01 
-2.580000e+01  1.938343e+01 
-2.570000e+01  1.938386e+01 
-2.560000e+01  1.938429e+01 
-2.550000e+01  1.938474e+01 
-2.540000e+01  1.938520e+01 
-2.530000e+01  1.938567e+01 
-2.520000e+01  1.938615e+01 
-2.510000e+01  1.938664e+01 
-2.500000e+01  1.938714e+01 
-2.490000e+01  1.938766e+01 
-2.480000e+01  1.938819e+01 
-2.470000e+01  1.938873e+01 
-2.460000e+01  1.938928e+01 
-2.450000e+01  1.938985e+01 
-2.440000e+01  1.939043e+01 
-2.430000e+01  1.939103e+01 
-2.420000e+01  1.939163e+01 
-2.410000e+01  1.939226e+01 
-2.400000e+01  1.939290e+01 
-2.390000e+01  1.939355e+01 
-2.380000e+01  1.939422e+01 
-2.370000e+01  1.939491e+01 
-2.360000e+01  1.939561e+01 
-2.350000e+01  1.939633e+01 
-2.340000e+01  1.939707e+01 
-2.330000e+01  1.939783e+01 
-2.320000e+01  1.939860e+01 
-2.310000e+01  1.939940e+01 
-2.300000e+01  1.940021e+01 
-2.290000e+01  1.940104e+01 
-2.280000e+01  1.940190e+01 
-2.270000e+01  1.940277e+01 
-2.260000e+01  1.940366e+01 
-2.250000e+01  1.940458e+01 
-2.240000e+01  1.940552e+01 
-2.230000e+01  1.940648e+01 
-2.220000e+01  1.940747e+01 
-2.210000e+01  1.940848e+01 
-2.200000e+01  1.940952e+01 
-2.190000e+01  1.941058e+01 
-2.180000e+01  1.941167e+01 
-2.170000e+01  1.941278e+01 
-2.160000e+01  1.941392e+01 
-2.150000e+01  1.941509e+01 
-2.140000e+01  1.941629e+01 
-2.130000e+01  1.941752e+01 
-2.120000e+01  1.941878e+01 
-2.110000e+01  1.942008e+01 
-2.100000e+01  1.942140e+01 
-2.090000e+01  1.942276e+01 
-2.080000e+01  1.942415e+01 
-2.070000e+01  1.942557e+01 
-2.060000e+01  1.942704e+01 
-2.050000e+01  1.942853e+01 
-2.040000e+01  1.943007e+01 
-2.030000e+01  1.943165e+01 
-2.020000e+01  1.943326e+01 
-2.010000e+01  1.943492e+01 
-2.000000e+01  1.943661e+01 
-1.990000e+01  1.943835e+01 
-1.980000e+01  1.944014e+01 
-1.970000e+01  1.944197e+01 
-1.960000e+01  1.944385e+01 
-1.950000e+01  1.944577e+01 
-1.940000e+01  1.944775e+01 
-1.930000e+01  1.944977e+01 
-1.920000e+01  1.945185e+01 
-1.910000e+01  1.945398e+01 
-1.900000e+01  1.945617e+01 
-1.890000e+01  1.945841e+01 
-1.880000e+01  1.946071e+01 
-1.870000e+01  1.946307e+01 
-1.860000e+01  1.946549e+01 
-1.850000e+01  1.946798e+01 
-1.840000e+01  1.947053e+01 
-1.830000e+01  1.947314e+01 
-1.820000e+01  1.947583e+01 
-1.810000e+01  1.947858e+01 
-1.800000e+01  1.948141e+01 
-1.790000e+01  1.948431e+01 
-1.780000e+01  1.948729e+01 
-1.770000e+01  1.949035e+01 
-1.760000e+01  1.949349e+01 
-1.750000e+01  1.949671e+01 
-1.740000e+01  1.950002e+01 
-1.730000e+01  1.950341e+01 
-1.720000e+01  1.950690e+01 
-1.710000e+01  1.951048e+01 
-1.700000e+01  1.951416e+01 
-1.690000e+01  1.951793e+01 
-1.680000e+01  1.952181e+01 
-1.670000e+01  1.952579e+01 
-1.660000e+01  1.952988e+01 
-1.650000e+01  1.953408e+01 
-1.640000e+01  1.953840e+01 
-1.630000e+01  1.954283e+01 
-1.620000e+01  1.954739e+01 
-1.610000e+01  1.955207e+01 
-1.600000e+01  1.955688e+01 
-1.590000e+01  1.956182e+01 
-1.580000e+01  1.956690e+01 
-1.570000e+01  1.957212e+01 
-1.560000e+01  1.957748e+01 
-1.550000e+01  1.958299e+01 
-1.540000e+01  1.958866e+01 
-1.530000e+01  1.959449e+01 
-1.520000e+01  1.960047e+01 
-1.510000e+01  1.960663e+01 
-1.500000e+01  1.961296e+01 
-1.490000e+01  1.961947e+01 
-1.480000e+01  1.962617e+01 
-1.470000e+01  1.963305e+01 
-1.460000e+01  1.964013e+01 
-1.450000e+01  1.964741e+01 
-1.440000e+01  1.965490e+01 
-1.430000e+01  1.966260e+01 
-1.420000e+01  1.967053e+01 
-1.410000e+01  1.967868e+01 
-1.400000e+01  1.968707e+01 
-1.390000e+01  1.969571e+01 
-1.380000e+01  1.970459e+01 
-1.370000e+01  1.971373e+01 
-1.360000e+01  1.972314e+01 
-1.350000e+01  1.973282e+01 
-1.340000e+01  1.974279e+01 
-1.330000e+01  1.975305e+01 
-1.320000e+01  1.976361e+01 
-1.310000e+01  1.977448e+01 
-1.300000e+01  1.978567e+01 
-1.290000e+01  1.979720e+01 
-1.280000e+01  1.980907e+01 
-1.270000e+01  1.982129e+01 
-1.260000e+01  1.983388e+01 
-1.250000e+01  1.984684e+01 
-1.240000e+01  1.986019e+01 
-1.230000e+01  1.987395e+01 
-1.220000e+01  1.988811e+01 
-1.210000e+01  1.990271e+01 
-1.200000e+01  1.991775e+01 
-1.190000e+01  1.993324e+01 
-1.180000e+01  1.994920e+01 
-1.170000e+01  1.996565e+01 
-1.160000e+01  1.998260e+01 
-1.150000e+01  2.000006e+01 
-1.140000e+01  2.001807e+01 
-1.130000e+01  2.003662e+01 
-1.120000e+01  2.005575e+01 
-1.110000e+01  2.007546e+01 
-1.100000e+01  2.009578e+01 
-1.090000e+01  2.011673e+01 
-1.080000e+01  2.013833e+01 
-1.070000e+01  2.016059e+01 
-1.060000e+01  2.018355e+01 
-1.050000e+01  2.020723e+01 
-1.040000e+01  2.023164e+01 
-1.030000e+01  2.025681e+01 
-1.020000e+01  2.028277e+01 
-1.010000e+01  2.030954e+01 
-1.000000e+01  2.033715e+01 
-9.900000e+00  2.036563e+01 
-9.800000e+00  2.039501e+01 
-9.700000e+00  2.042531e+01 
-9.600000e+00  2.045657e+01 
-9.500000e+00  2.048881e+01 
-9.400000e+00  2.052207e+01 
-9.300000e+00  2.055639e+01 
-9.200000e+00  2.059180e+01 
-9.100000e+00  2.062832e+01 
-9.000000e+00  2.066602e+01 
-8.900000e+00  2.070491e+01 
-8.800000e+00  2.074504e+01 
-8.700000e+00  2.078645e+01 
-8.600000e+00  2.082918e+01 
-8.500000e+00  2.087328e+01 
-8.400000e+00  2.091879e+01 
-8.300000e+00  2.096576e+01 
-8.200000e+00  2.101424e+01 
-8.100000e+00  2.106427e+01 
-8.000000e+00  2.111591e+01 
-7.900000e+00  2.116922e+01 
-7.800000e+00  2.122424e+01 
-7.700000e+00  2.128104e+01 
-7.600000e+00  2.133967e+01 
-7.500000e+00  2.140020e+01 
-7.400000e+00  2.146269e+01 
-7.300000e+00  2.152720e+01 
-7.200000e+00  2.159380e+01 
-7.100000e+00  2.166257e+01 
-7.000000e+00  2.173357e+01 
-6.900000e+00  2.180689e+01 
-6.800000e+00  2.188259e+01 
-6.700000e+00  2.196077e+01 
-6.600000e+00  2.204150e+01 
-6.500000e+00  2.212486e+01 
-6.400000e+00  2.221096e+01 
-6.300000e+00  2.229989e+01 
-6.200000e+00  2.239174e+01 
-6.100000e+00  2.248660e+01 
-6.000000e+00  2.258460e+01 
-5.900000e+00  2.268583e+01 
-5.800000e+00  2.279040e+01 
-5.700000e+00  2.289844e+01 
-5.600000e+00  2.301006e+01 
-5.500000e+00  2.312540e+01 
-5.400000e+00  2.324458e+01 
-5.300000e+00  2.336773e+01 
-5.200000e+00  2.349501e+01 
-5.100000e+00  2.362655e+01 
-5.000000e+00  2.376252e+01 
-4.900000e+00  2.390306e+01 
-4.800000e+00  2.404836e+01 
-4.700000e+00  2.419857e+01 
-4.600000e+00  2.435389e+01 
-4.500000e+00  2.451450e+01 
-4.400000e+00  2.468060e+01 
-4.300000e+00  2.485240e+01 
-4.200000e+00  2.503010e+01 
-4.100000e+00  2.521394e+01 
-4.000000e+00  2.540415e+01 
-3.900000e+00  2.560097e+01 
-3.800000e+00  2.580467e+01 
-3.700000e+00  2.601551e+01 
-3.600000e+00  2.623377e+01 
-3.500000e+00  2.645975e+01 
-3.400000e+00  2.669376e+01 
-3.300000e+00  2.693611e+01 
-3.200000e+00  2.718717e+01 
-3.100000e+00  2.744727e+01 
-3.000000e+00  2.771680e+01 
-2.900000e+00  2.799615e+01 
-2.800000e+00  2.828573e+01 
-2.700000e+00  2.858599e+01 
-2.600000e+00  2.889737e+01 
-2.500000e+00  2.922037e+01 
-2.400000e+00  2.955550e+01 
-2.300000e+00  2.990328e+01 
-2.200000e+00  3.026429e+01 
-2.100000e+00  3.063913e+01 
-2.000000e+00  3.102842e+01 
-1.900000e+00  3.143283e+01 
-1.800000e+00  3.185307e+01 
-1.700000e+00  3.228988e+01 
-1.600000e+00  3.274405e+01 
-1.500000e+00  3.321641e+01 
-1.400000e+00  3.370784e+01 
-1.300000e+00  3.421929e+01 
-1.200000e+00  3.475175e+01 
-1.100000e+00  3.530626e+01 
-1.000000e+00  3.588395e+01 
-9.000000e-01  3.648602e+01 
-8.000000e-01  3.711371e+01 
-7.000000e-01  3.776838e+01 
-6.000000e-01  3.845147e+01 
-5.000000e-01  3.916448e+01 
-4.000000e-01  3.990906e+01 
-3.000000e-01  4.068692e+01 
-2.000000e-01  4.149993e+01 
-1.000000e-01  4.235007e+01 
0.000000e+00  4.323943e+01 
1.000000e-01  4.417028e+01 
2.000000e-01  4.514505e+01 
3.000000e-01  4.616631e+01 
4.000000e-01  4.723685e+01 
5.000000e-01  4.835965e+01 
6.000000e-01  4.953790e+01 
7.000000e-01  5.077504e+01 
8.000000e-01  5.207476e+01 
9.000000e-01  5.344105e+01 
1.000000e+00  5.487819e+01 
1.100000e+00  5.639079e+01 
1.200000e+00  5.798383e+01 
1.300000e+00  5.966271e+01 
1.400000e+00  6.143323e+01 
1.500000e+00  6.330168e+01 
1.600000e+00  6.527489e+01 
1.700000e+00  6.736022e+01 
1.800000e+00  6.956571e+01 
1.900000e+00  7.190004e+01 
2.000000e+00  7.437267e+01 
2.100000e+00  7.699390e+01 
2.200000e+00  7.977495e+01 
2.300000e+00  8.272802e+01 
2.400000e+00  8.586648e+01 
2.500000e+00  8.920489e+01 
2.600000e+00  9.275922e+01 
2.700000e+00  9.654694e+01 
2.800000e+00  1.005872e+02 
2.900000e+00  1.049011e+02 
3.000000e+00  1.095116e+02 
3.100000e+00  1.144443e+02 
3.200000e+00  1.197271e+02 
3.300000e+00  1.253911e+02 
3.400000e+00  1.314702e+02 
3.500000e+00  1.380024e+02 
3.600000e+00  1.450295e+02 
3.700000e+00  1.525978e+02 
3.800000e+00  1.607589e+02 
3.900000e+00  1.695702e+02 
4.000000e+00  1.790954e+02 
4.100000e+00  1.894058e+02 
4.200000e+00  2.005810e+02 
4.300000e+00  2.127099e+02 
4.400000e+00  2.258923e+02 
4.500000e+00  2.402401e+02 
4.600000e+00  2.558792e+02 
4.700000e+00  2.729514e+02 
4.800000e+00  2.916165e+02 
4.900000e+00  3.120550e+02 
5.000000e+00  3.344716e+02 
5.100000e+00  3.590981e+02 
5.200000e+00  3.861978e+02 
5.300000e+00  4.160706e+02 
5.400000e+00  4.490585e+02 
5.500000e+00  4.855520e+02 
5.600000e+00  5.259986e+02 
5.700000e+00  5.709112e+02 
5.800000e+00  6.208797e+02 
5.900000e+00  6.765839e+02 
6.000000e+00  7.388083e+02 
6.100000e+00  8.084607e+02 
6.200000e+00  8.865940e+02 
6.300000e+00  9.744322e+02 
6.400000e+00  1.073401e+03 
6.500000e+00  1.185166e+03 
6.600000e+00  1.311678e+03 
6.700000e+00  1.455224e+03 
6.800000e+00  1.618498e+03 
6.900000e+00  1.804678e+03 
7.000000e+00  2.017522e+03 
7.100000e+00  2.261491e+03 
7.200000e+00  2.541887e+03 
7.300000e+00  2.865040e+03 
7.400000e+00  3.238519e+03 
7.500000e+00  3.671408e+03 
7.600000e+00  4.174643e+03 
7.700000e+00  4.761424e+03 
7.800000e+00  5.447741e+03 
7.900000e+00  6.253025e+03 
8.000000e+00  7.200963e+03 
8.100000e+00  8.320533e+03 
8.200000e+00  9.647306e+03 
8.300000e+00  1.122510e+04 
8.400000e+00  1.310810e+04 
8.500000e+00  1.536352e+04 
8.600000e+00  1.807511e+04 
8.700000e+00  2.134758e+04 
8.800000e+00  2.531238e+04 
8.900000e+00  3.013520e+04 
9.000000e+00  3.602576e+04 
9.100000e+00  4.325057e+04 
9.200000e+00  5.214987e+04 
9.300000e+00  6.315987e+04 
9.400000e+00  7.684238e+04 
9.500000e+00  9.392427e+04 
9.600000e+00  1.153505e+05 
9.700000e+00  1.423552e+05 
9.800000e+00  1.765588e+05 
9.900000e+00  2.200987e+05 
1.000000e+01  2.758095e+05 


==> h5.dat <==
x y 
-3.500000e+01  1.080597e+00 
-3.490000e+01  1.080600e+00 
-3.480000e+01  1.080604e+00 
-3.470000e+01  1.080607e+00 
-3.460000e+01  1.080611e+00 
-3.450000e+01  1.080614e+00 
-3.440000e+01  1.080618e+00 
-3.430000e+01  1.080622e+00 
-3.420000e+01  1.080626e+00 
-3.410000e+01  1.080630e+00 
-3.400000e+01  1.080634e+00 
-3.390000e+01  1.080639e+00 
-3.380000e+01  1.080643e+00 
-3.370000e+01  1.080647e+00 
-3.360000e+01  1.080652e+00 
-3.350000e+01  1.080657e+00 
-3.340000e+01  1.080661e+00 
-3.330000e+01  1.080666e+00 
-3.320000e+01  1.080671e+00 
-3.310000e+01  1.080677e+00 
-3.300000e+01  1.080682e+00 
-3.290000e+01  1.080687e+00 
-3.280000e+01  1.080693e+00 
-3.270000e+01  1.080698e+00 
-3.260000e+01  1.080704e+00 
-3.250000e+01  1.080710e+00 
-3.240000e+01  1.080716e+00 
-3.230000e+01  1.080722e+00 
-3.220000e+01  1.080728e+00 
-3.210000e+01  1.080735e+00 
-3.200000e+01  1.080741e+00 
-3.190000e+01  1.080748e+00 
-3.180000e+01  1.080755e+00 
-3.170000e+01  1.080762e+00 
-3.160000e+01  1.080769e+00 
-3.150000e+01  1.080777e+00 
-3.140000e+01  1.080784e+00 
-3.130000e+01  1.080792e+00 
-3.120000e+01  1.080800e+00 
-3.110000e+01  1.080808e+00 
-3.100000e+01  1.080817e+00 
-3.090000e+01  1.080825e+00 
-3.080000e+01  1.080834e+00 
-3.070000e+01  1.080843e+00 
-3.060000e+01  1.080852e+00 
-3.050000e+01  1.080861e+00 
-3.040000e+01  1.080871e+00 
-3.030000e+01  1.080880e+00 
-3.020000e+01  1.080890e+00 
-3.010000e+01  1.080901e+00 
-3.000000e+01  1.080911e+00 
-2.990000e+01  1.080922e+00 
-2.980000e+01  1.080933e+00 
-2.970000e+01  1.080944e+00 
-2.960000e+01  1.080956e+00 
-2.950000e+01  1.080967e+00 
-2.940000e+01  1.080979e+00 
-2.930000e+01  1.080992e+00 
-2.920000e+01  1.081004e+00 
-2.910000e+01  1.081017e+00 
-2.900000e+01  1.081030e+00 
-2.890000e+01  1.081044e+00 
-2.880000e+01  1.081058e+00 
-2.870000e+01  1.081072e+00 
-2.860000e+01  1.081086e+00 
-2.850000e+01  1.081101e+00 
-2.840000e+01  1.081116e+00 
-2.830000e+01  1.081132e+00 
-2.820000e+01  1.081148e+00 
-2.810000e+01  1.081164e+00 
-2.800000e+01  1.081181e+00 
-2.790000e+01  1.081198e+00 
-2.780000e+01  1.081215e+00 
-2.770000e+01  1.081233e+00 
-2.760000e+01  1.081251e+00 
-2.750000e+01  1.081270e+00 
-2.740000e+01  1.081289e+00 
-2.730000e+01  1.081308e+00 
-2.720000e+01  1.081328e+00 
-2.710000e+01  1.081349e+00 
-2.700000e+01  1.081370e+00 
-2.690000e+01  1.081391e+00 
-2.680000e+01  1.081413e+00 
-2.670000e+01  1.081436e+00 
-2.660000e+01  1.081459e+00 
-2.650000e+01  1.081482e+00 
-2.640000e+01  1.081506e+00 
-2.630000e+01  1.081531e+00 
-2.620000e+01  1.081556e+00 
-2.610000e+01  1.081582e+00 
-2.600000e+01  1.081608e+00 
-2.590000e+01  1.081636e+00 
-2.580000e+01  1.081663e+00 
-2.570000e+01  1.081692e+00 
-2.560000e+01  1.081720e+00 
-2.550000e+01  1.081750e+00 
-2.540000e+01  1.081781e+00 
-2.530000e+01  1.081812e+00 
-2.520000e+01  1.081843e+00 
-2.510000e+01  1.081876e+00 
-2.500000e+01  1.081909e+00 
-2.490000e+01  1.081943e+00 
-2.480000e+01  1.081978e+00 
-2.470000e+01  1.082014e+00 
-2.460000e+01  1.082051e+00 
-2.450000e+01  1.082088e+00 
-2.440000e+01  1.082126e+00 
-2.430000e+01  1.082165e+00 
-2.420000e+01  1.082206e+00 
-2.410000e+01  1.082247e+00 
-2.400000e+01  1.082289e+00 
-2.390000e+01  1.082332e+00 
-2.380000e+01  1.082376e+00 
-2.370000e+01  1.082421e+00 
-2.360000e+01  1.082467e+00 
-2.350000e+01  1.082514e+00 
-2.340000e+01  1.082562e+00 
-2.330000e+01  1.082612e+00 
-2.320000e+01  1.082663e+00 
-2.310000e+01  1.082714e+00 
-2.300000e+01  1.082767e+00 
-2.290000e+01  1.082822e+00 
-2.280000e+01  1.082877e+00 
-2.270000e+01  1.082934e+00 
-2.260000e+01  1.082992e+00 
-2.250000e+01  1.083052e+00 
-2.240000e+01  1.083113e+00 
-2.230000e+01  1.083176e+00 
-2.220000e+01  1.083240e+00 
-2.210000e+01  1.083305e+00 
-2.200000e+01  1.083372e+00 
-2.190000e+01  1.083441e+00 
-2.180000e+01  1.083511e+00 
-2.170000e+01  1.083583e+00 
-2.160000e+01  1.083656e+00 
-2.150000e+01  1.083732e+00 
-2.140000e+01  1.083809e+00 
-2.130000e+01  1.083888e+00 
-2.120000e+01  1.083968e+00 
-2.110000e+01  1.084051e+00 
-2.100000e+01  1.084136e+00 
-2.090000e+01  1.084223e+00 
-2.080000e+01  1.084311e+00 
-2.070000e+01  1.084402e+00 
-2.060000e+01  1.084495e+00 
-2.050000e+01  1.084591e+00 
-2.040000e+01  1.084688e+00 
-2.030000e+01  1.084788e+00 
-2.020000e+01  1.084890e+00 
-2.010000e+01  1.084995e+00 
-2.000000e+01  1.085102e+00 
-1.990000e+01  1.085212e+00 
-1.980000e+01  1.085324e+00 
-1.970000e+01  1.085439e+00 
-1.960000e+01  1.085557e+00 
-1.950000e+01  1.085678e+00 
-1.940000e+01  1.085801e+00 
-1.930000e+01  1.085928e+00 
-1.920000e+01  1.086057e+00 
-1.910000e+01  1.086190e+00 
-1.900000e+01  1.086326e+00 
-1.890000e+01  1.086465e+00 
-1.880000e+01  1.086607e+00 
-1.870000e+01  1.086753e+00 
-1.860000e+01  1.086902e+00 
-1.850000e+01  1.087055e+00 
-1.840000e+01  1.087212e+00 
-1.830000e+01  1.087372e+00 
-1.820000e+01  1.087537e+00 
-1.810000e+01  1.087705e+00 
-1.800000e+01  1.087877e+00 
-1.790000e+01  1.088054e+00 
-1.780000e+01  1.088235e+00 
-1.770000e+01  1.088420e+00 
-1.760000e+01  1.088610e+00 
-1.750000e+01  1.088804e+00 
-1.740000e+01  1.089003e+00 
-1.730000e+01  1.089207e+00 
-1.720000e+01  1.089416e+00 
-1.710000e+01  1.089630e+00 
-1.700000e+01  1.089849e+00 
-1.690000e+01  1.090073e+00 
-1.680000e+01  1.090303e+00 
-1.670000e+01  1.090539e+00 
-1.660000e+01  1.090780e+00 
-1.650000e+01  1.091028e+00 
-1.640000e+01  1.091281e+00 
-1.630000e+01  1.091541e+00 
-1.620000e+01  1.091807e+00 
-1.610000e+01  1.092079e+00 
-1.600000e+01  1.092359e+00 
-1.590000e+01  1.092645e+00 
-1.580000e+01  1.092938e+00 
-1.570000e+01  1.093239e+00 
-1.560000e+01  1.093547e+00 
-1.550000e+01  1.093863e+00 
-1.540000e+01  1.094186e+00 
-1.530000e+01  1.094518e+00 
-1.520000e+01  1.094858e+00 
-1.510000e+01  1.095206e+00 
-1.500000e+01  1.095563e+00 
-1.490000e+01  1.095929e+00 
-1.480000e+01  1.096305e+00 
-1.470000e+01  1.096689e+00 
-1.460000e+01  1.097084e+00 
-1.450000e+01  1.097488e+00 
-1.440000e+01  1.097903e+00 
-1.430000e+01  1.098328e+00 
-1.420000e+01  1.098763e+00 
-1.410000e+01  1.099210e+00 
-1.400000e+01  1.099668e+00 
-1.390000e+01  1.100138e+00 
-1.380000e+01  1.100620e+00 
-1.370000e+01  1.101114e+00 
-1.360000e+01  1.101621e+00 
-1.350000e+01  1.102141e+00 
-1.340000e+01  1.102674e+00 
-1.330000e+01  1.103221e+00 
-1.320000e+01  1.103781e+00 
-1.310000e+01  1.104357e+00 
-1.300000e+01  1.104947e+00 
-1.290000e+01  1.105553e+00 
-1.280000e+01  1.106174e+00 
-1.270000e+01  1.106812e+00 
-1.260000e+01  1.107466e+00 
-1.250000e+01  1.108138e+00 
-1.240000e+01  1.108827e+00 
-1.230000e+01  1.109534e+00 
-1.220000e+01  1.110259e+00 
-1.210000e+01  1.111004e+00 
-1.200000e+01  1.111769e+00 
-1.190000e+01  1.112553e+00 
-1.180000e+01  1.113359e+00 
-1.170000e+01  1.114186e+00 
-1.160000e+01  1.115036e+00 
-1.150000e+01  1.115908e+00 
-1.140000e+01  1.116803e+00 
-1.130000e+01  1.117722e+00 
-1.120000e+01  1.118667e+00 
-1.110000e+01  1.119637e+00 
-1.100000e+01  1.120633e+00 
-1.090000e+01  1.121656e+00 
-1.080000e+01  1.122707e+00 
-1.070000e+01  1.123787e+00 
-1.060000e+01  1.124897e+00 
-1.050000e+01  1.126037e+00 
-1.040000e+01  1.127208e+00 
-1.030000e+01  1.128412e+00 
-1.020000e+01  1.129649e+00 
-1.010000e+01  1.130921e+00 
-1.000000e+01  1.132228e+00 
-9.900000e+00  1.133571e+00 
-9.800000e+00  1.134953e+00 
-9.700000e+00  1.136373e+00 
-9.600000e+00  1.137833e+00 
-9.500000e+00  1.139335e+00 
-9.400000e+00  1.140879e+00 
-9.300000e+00  1.142468e+00 
-9.200000e+00  1.144101e+00 
-9.100000e+00  1.145782e+00 
-9.000000e+00  1.147511e+00 
-8.900000e+00  1.149290e+00 
-8.800000e+00  1.151120e+00 
-8.700000e+00  1.153004e+00 
-8.600000e+00  1.154943e+00 
-8.500000e+00  1.156938e+00 
-8.400000e+00  1.158992e+00 
-8.300000e+00  1.161106e+00 
-8.200000e+00  1.163283e+00 
-8.100000e+00  1.165525e+00 
-8.000000e+00  1.167834e+00 
-7.900000e+00  1.170211e+00 
-7.800000e+00  1.172660e+00 
-7.700000e+00  1.175182e+00 
-7.600000e+00  1.177781e+00 
-7.500000e+00  1.180459e+00 
-7.400000e+00  1.183218e+00 
-7.300000e+00  1.186062e+00 
-7.200000e+00  1.188993e+00 
-7.100000e+00  1.192014e+00 
-7.000000e+00  1.195129e+00 
-6.900000e+00  1.198340e+00 
-6.800000e+00  1.201652e+00 
-6.700000e+00  1.205067e+00 
-6.600000e+00  1.208589e+00 
-6.500000e+00  1.212223e+00 
-6.400000e+00  1.215972e+00 
-6.300000e+00  1.219841e+00 
-6.200000e+00  1.223833e+00 
-6.100000e+00  1.227953e+00 
-6.000000e+00  1.232206e+00 
-5.900000e+00  1.236597e+00 
-5.800000e+00  1.241130e+00 
-5.700000e+00  1.245812e+00 
-5.600000e+00  1.250647e+00 
-5.500000e+00  1.255642e+00 
-5.400000e+00  1.260802e+00 
-5.300000e+00  1.266134e+00 
-5.200000e+00  1.271644e+00 
-5.100000e+00  1.277339e+00 
-5.000000e+00  1.283226e+00 
-4.900000e+00  1.289313e+00 
-4.800000e+00  1.295607e+00 
-4.700000e+00  1.302117e+00 
-4.600000e+00  1.308850e+00 
-4.500000e+00  1.315817e+00 
-4.400000e+00  1.323026e+00 
-4.300000e+00  1.330487e+00 
-4.200000e+00  1.338210e+00 
-4.100000e+00  1.346205e+00 
-4.000000e+00  1.354485e+00 
-3.900000e+00  1.363060e+00 
-3.800000e+00  1.371943e+00 
-3.700000e+00  1.381147e+00 
-3.600000e+00  1.390684e+00 
-3.500000e+00  1.400571e+00 
-3.400000e+00  1.410820e+00 
-3.300000e+00  1.421448e+00 
-3.200000e+00  1.432471e+00 
-3.100000e+00  1.443906e+00 
-3.000000e+00  1.455772e+00 
-2.900000e+00  1.468087e+00 
-2.800000e+00  1.480872e+00 
-2.700000e+00  1.494147e+00 
-2.600000e+00  1.507934e+00 
-2.500000e+00  1.522258e+00 
-2.400000e+00  1.537142e+00 
-2.300000e+00  1.552613e+00 
-2.200000e+00  1.568698e+00 
-2.100000e+00  1.585427e+00 
-2.000000e+00  1.602829e+00 
-1.900000e+00  1.620937e+00 
-1.800000e+00  1.639785e+00 
-1.700000e+00  1.659410e+00 
-1.600000e+00  1.679849e+00 
-1.500000e+00  1.701144e+00 
-1.400000e+00  1.723337e+00 
-1.300000e+00  1.746474e+00 
-1.200000e+00  1.770603e+00 
-1.100000e+00  1.795776e+00 
-1.000000e+00  1.822047e+00 
-9.000000e-01  1.849475e+00 
-8.000000e-01  1.878120e+00 
-7.000000e-01  1.908049e+00 
-6.000000e-01  1.939332e+00 
-5.000000e-01  1.972042e+00 
-4.000000e-01  2.006261e+00 
-3.000000e-01  2.042071e+00 
-2.000000e-01  2.079565e+00 
-1.000000e-01  2.118840e+00 
0.000000e+00  2.159997e+00 
1.000000e-01  2.203150e+00 
2.000000e-01  2.248415e+00 
3.000000e-01  2.295921e+00 
4.000000e-01  2.345805e+00 
5.000000e-01  2.398212e+00 
6.000000e-01  2.453301e+00 
7.000000e-01  2.511241e+00 
8.000000e-01  2.572214e+00 
9.000000e-01  2.636416e+00 
1.000000e+00  2.704061e+00 
1.100000e+00  2.775375e+00 
1.200000e+00  2.850606e+00 
1.300000e+00  2.930021e+00 
1.400000e+00  3.013908e+00 
1.500000e+00  3.102580e+00 
1.600000e+00  3.196375e+00 
1.700000e+00  3.295661e+00 
1.800000e+00  3.400838e+00 
1.900000e+00  3.512339e+00 
2.000000e+00  3.630637e+00 
2.100000e+00  3.756246e+00 
2.200000e+00  3.889728e+00 
2.300000e+00  4.031694e+00 
2.400000e+00  4.182814e+00 
2.500000e+00  4.343821e+00 
2.600000e+00  4.515516e+00 
2.700000e+00  4.698779e+00 
2.800000e+00  4.894576e+00 
2.900000e+00  5.103968e+00 
3.000000e+00  5.328122e+00 
3.100000e+00  5.568326e+00 
3.200000e+00  5.825999e+00 
3.300000e+00  6.102710e+00 
3.400000e+00  6.400191e+00 
3.500000e+00  6.720365e+00 
3.600000e+00  7.065361e+00 
3.700000e+00  7.437545e+00 
3.800000e+00  7.839547e+00 
3.900000e+00  8.274298e+00 
4.000000e+00  8.745064e+00 
4.100000e+00  9.255495e+00 
4.200000e+00  9.809675e+00 
4.300000e+00  1.041218e+01 
4.400000e+00  1.106813e+01 
4.500000e+00  1.178331e+01 
4.600000e+00  1.256422e+01 
4.700000e+00  1.341816e+01 
4.800000e+00  1.435342e+01 
4.900000e+00  1.537936e+01 
5.000000e+00  1.650659e+01 
5.100000e+00  1.774715e+01 
5.200000e+00  1.911478e+01 
5.300000e+00  2.062508e+01 
5.400000e+00  2.229591e+01 
5.500000e+00  2.414769e+01 
5.600000e+00  2.620384e+01 
5.700000e+00  2.849127e+01 
5.800000e+00  3.104095e+01 
5.900000e+00  3.388861e+01 
6.000000e+00  3.707558e+01 
6.100000e+00  4.064975e+01 
6.200000e+00  4.466674e+01 
6.300000e+00  4.919129e+01 
6.400000e+00  5.429895e+01 
6.500000e+00  6.007810e+01 
6.600000e+00  6.663236e+01 
6.700000e+00  7.408354e+01 
6.800000e+00  8.257520e+01 
6.900000e+00  9.227698e+01 
7.000000e+00  1.033899e+02 
7.100000e+00  1.161526e+02 
7.200000e+00  1.308496e+02 
7.300000e+00  1.478208e+02 
7.400000e+00  1.674734e+02 
7.500000e+00  1.902967e+02 
7.600000e+00  2.168806e+02 
7.700000e+00  2.479384e+02 
7.800000e+00  2.843354e+02 
7.900000e+00  3.271245e+02 
8.000000e+00  3.775913e+02 
8.100000e+00  4.373108e+02 
8.200000e+00  5.082193e+02 
8.300000e+00  5.927055e+02 
8.400000e+00  6.937271e+02 
8.500000e+00  8.149595e+02 
8.600000e+00  9.609877e+02 
8.700000e+00  1.137553e+03 
8.800000e+00  1.351873e+03 
8.900000e+00  1.613059e+03 
9.000000e+00  1.932657e+03 
9.100000e+00  2.325364e+03 
9.200000e+00  2.809967e+03 
9.300000e+00  3.410585e+03 
9.400000e+00  4.158323e+03 
9.500000e+00  5.093481e+03 
9.600000e+00  6.268519e+03 
9.700000e+00  7.752050e+03 
9.800000e+00  9.634258e+03 
9.900000e+00  1.203428e+04 
1.000000e+01  1.511029e+04 


==> h6.dat <==
x y 
-3.500000e+01  1.211845e+01 
-3.490000e+01  1.211853e+01 
-3.480000e+01  1.211862e+01 
-3.470000e+01  1.211871e+01 
-3.460000e+01  1.211881e+01 
-3.450000e+01  1.211890e+01 
-3.440000e+01  1.211900e+01 
-3.430000e+01  1.211910e+01 
-3.420000e+01  1.211920e+01 
-3.410000e+01  1.211931e+01 
-3.400000e+01  1.211941e+01 
-3.390000e+01  1.211952e+01 
-3.380000e+01  1.211963e+01 
-3.370000e+01  1.211975e+01 
-3.360000e+01  1.211987e+01 
-3.350000e+01  1.211999e+01 
-3.340000e+01  1.212011e+01 
-3.330000e+01  1.212023e+01 
-3.320000e+01  1.212036e+01 
-3.310000e+01  1.212049e+01 
-3.300000e+01  1.212063e+01 
-3.290000e+01  1.212077e+01 
-3.280000e+01  1.212091e+01 
-3.270000e+01  1.212105e+01 
-3.260000e+01  1.212120e+01 
-3.250000e+01  1.212135e+01 
-3.240000e+01  1.212151e+01 
-3.230000e+01  1.212166e+01 
-3.220000e+01  1.212183e+01 
-3.210000e+01  1.212199e+01 
-3.200000e+01  1.212216e+01 
-3.190000e+01  1.212234e+01 
-3.180000e+01  1.212251e+01 
-3.170000e+01  1.212270e+01 
-3.160000e+01  1.212288e+01 
-3.150000e+01  1.212307e+01 
-3.140000e+01  1.212327e+01 
-3.130000e+01  1.212347e+01 
-3.120000e+01  1.212367e+01 
-3.110000e+01  1.212388e+01 
-3.100000e+01  1.212409e+01 
-3.090000e+01  1.212431e+01 
-3.080000e+01  1.212453e+01 
-3.070000e+01  1.212476e+01 
-3.060000e+01  1.212500e+01 
-3.050000e+01  1.212524e+01 
-3.040000e+01  1.212548e+01 
-3.030000e+01  1.212573e+01 
-3.020000e+01  1.212599e+01 
-3.010000e+01  1.212625e+01 
-3.000000e+01  1.212652e+01 
-2.990000e+01  1.212680e+01 
-2.980000e+01  1.212708e+01 
-2.970000e+01  1.212737e+01 
-2.960000e+01  1.212766e+01 
-2.950000e+01  1.212796e+01 
-2.940000e+01  1.212827e+01 
-2.930000e+01  1.212859e+01 
-2.920000e+01  1.212891e+01 
-2.910000e+01  1.212924e+01 
-2.900000e+01  1.212958e+01 
-2.890000e+01  1.212993e+01 
-2.880000e+01  1.213028e+01 
-2.870000e+01  1.213065e+01 
-2.860000e+01  1.213102e+01 
-2.850000e+01  1.213140e+01 
-2.840000e+01  1.213179e+01 
-2.830000e+01  1.213218e+01 
-2.820000e+01  1.213259e+01 
-2.810000e+01  1.213301e+01 
-2.800000e+01  1.213344e+01 
-2.790000e+01  1.213387e+01 
-2.780000e+01  1.213432e+01 
-2.770000e+01  1.213478e+01 
-2.760000e+01  1.213524e+01 
-2.750000e+01  1.213572e+01 
-2.740000e+01  1.213621e+01 
-2.730000e+01  1.213671e+01 
-2.720000e+01  1.213723e+01 
-2.710000e+01  1.213775e+01 
-2.700000e+01  1.213829e+01 
-2.690000e+01  1.213884e+01 
-2.680000e+01  1.213940e+01 
-2.670000e+01  1.213998e+01 
-2.660000e+01  1.214057e+01 
-2.650000e+01  1.214117e+01 
-2.640000e+01  1.214179e+01 
-2.630000e+01  1.214242e+01 
-2.620000e+01  1.214306e+01 
-2.610000e+01  1.214372e+01 
-2.600000e+01  1.214440e+01 
-2.590000e+01  1.214509e+01 
-2.580000e+01  1.214580e+01 
-2.570000e+01  1.214653e+01 
-2.560000e+01  1.214727e+01 
-2.550000e+01  1.214803e+01 
-2.540000e+01  1.214881e+01 
-2.530000e+01  1.214960e+01 
-2.520000e+01  1.215041e+01 
-2.510000e+01  1.215125e+01 
-2.500000e+01  1.215210e+01 
-2.490000e+01  1.215297e+01 
-2.480000e+01  1.215386e+01 
-2.470000e+01  1.215478e+01 
-2.460000e+01  1.215571e+01 
-2.450000e+01  1.215667e+01 
-2.440000e+01  1.215765e+01 
-2.430000e+01  1.215865e+01 
-2.420000e+01  1.215968e+01 
-2.410000e+01  1.216073e+01 
-2.400000e+01  1.216180e+01 
-2.390000e+01  1.216290e+01 
-2.380000e+01  1.216402e+01 
-2.370000e+01  1.216517e+01 
-2.360000e+01  1.216635e+01 
-2.350000e+01  1.216756e+01 
-2.340000e+01  1.216879e+01 
-2.330000e+01  1.217005e+01 
-2.320000e+01  1.217135e+01 
-2.310000e+01  1.217267e+01 
-2.300000e+01  1.217402e+01 
-2.290000e+01  1.217541e+01 
-2.280000e+01  1.217683e+01 
-2.270000e+01  1.217828e+01 
-2.260000e+01  1.217976e+01 
-2.250000e+01  1.218128e+01 
-2.240000e+01  1.218284e+01 
-2.230000e+01  1.218443e+01 
-2.220000e+01  1.218606e+01 
-2.210000e+01  1.218772e+01 
-2.200000e+01  1.218943e+01 
-2.190000e+01  1.219117e+01 
-2.180000e+01  1.219296e+01 
-2.170000e+01  1.219479e+01 
-2.160000e+01  1.219666e+01 
-2.150000e+01  1.219858e+01 
-2.140000e+01  1.220054e+01 
-2.130000e+01  1.220255e+01 
-2.120000e+01  1.220460e+01 
-2.110000e+01  1.220670e+01 
-2.100000e+01  1.220885e+01 
-2.090000e+01  1.221105e+01 
-2.080000e+01  1.221331e+01 
-2.070000e+01  1.221561e+01 
-2.060000e+01  1.221797e+01 
-2.050000e+01  1.222039e+01 
-2.040000e+01  1.222286e+01 
-2.030000e+01  1.222539e+01 
-2.020000e+01  1.222798e+01 
-2.010000e+01  1.223064e+01 
-2.000000e+01  1.223335e+01 
-1.990000e+01  1.223613e+01 
-1.980000e+01  1.223897e+01 
-1.970000e+01  1.224188e+01 
-1.960000e+01  1.224486e+01 
-1.950000e+01  1.224791e+01 
-1.940000e+01  1.225103e+01 
-1.930000e+01  1.225422e+01 
-1.920000e+01  1.225749e+01 
-1.910000e+01  1.226084e+01 
-1.900000e+01  1.226426e+01 
-1.890000e+01  1.226777e+01 
-1.880000e+01  1.227136e+01 
-1.870000e+01  1.227503e+01 
-1.860000e+01  1.227879e+01 
-1.850000e+01  1.228264e+01 
-1.840000e+01  1.228658e+01 
-1.830000e+01  1.229061e+01 
-1.820000e+01  1.229474e+01 
-1.810000e+01  1.229897e+01 
-1.800000e+01  1.230329e+01 
-1.790000e+01  1.230772e+01 
-1.780000e+01  1.231225e+01 
-1.770000e+01  1.231690e+01 
-1.760000e+01  1.232165e+01 
-1.750000e+01  1.232651e+01 
-1.740000e+01  1.233149e+01 
-1.730000e+01  1.233658e+01 
-1.720000e+01  1.234180e+01 
-1.710000e+01  1.234714e+01 
-1.700000e+01  1.235261e+01 
-1.690000e+01  1.235821e+01 
-1.680000e+01  1.236394e+01 
-1.670000e+01  1.236981e+01 
-1.660000e+01  1.237582e+01 
-1.650000e+01  1.238197e+01 
-1.640000e+01  1.238826e+01 
-1.630000e+01  1.239471e+01 
-1.620000e+01  1.240131e+01 
-1.610000e+01  1.240807e+01 
-1.600000e+01  1.241499e+01 
-1.590000e+01  1.242207e+01 
-1.580000e+01  1.242933e+01 
-1.570000e+01  1.243676e+01 
-1.560000e+01  1.244436e+01 
-1.550000e+01  1.245215e+01 
-1.540000e+01  1.246012e+01 
-1.530000e+01  1.246829e+01 
-1.520000e+01  1.247665e+01 
-1.510000e+01  1.248521e+01 
-1.500000e+01  1.249398e+01 
-1.490000e+01  1.250296e+01 
-1.480000e+01  1.251215e+01 
-1.470000e+01  1.252157e+01 
-1.460000e+01  1.253121e+01 
-1.450000e+01  1.254108e+01 
-1.440000e+01  1.255120e+01 
-1.430000e+01  1.256155e+01 
-1.420000e+01  1.257216e+01 
-1.410000e+01  1.258303e+01 
-1.400000e+01  1.259415e+01 
-1.390000e+01  1.260555e+01 
-1.380000e+01  1.261723e+01 
-1.370000e+01  1.262918e+01 
-1.360000e+01  1.264143e+01 
-1.350000e+01  1.265398e+01 
-1.340000e+01  1.266683e+01 
-1.330000e+01  1.267999e+01 
-1.320000e+01  1.269348e+01 
-1.310000e+01  1.270729e+01 
-1.300000e+01  1.272144e+01 
-1.290000e+01  1.273594e+01 
-1.280000e+01  1.275080e+01 
-1.270000e+01  1.276602e+01 
-1.260000e+01  1.278161e+01 
-1.250000e+01  1.279758e+01 
-1.240000e+01  1.281395e+01 
-1.230000e+01  1.283073e+01 
-1.220000e+01  1.284791e+01 
-1.210000e+01  1.286552e+01 
-1.200000e+01  1.288357e+01 
-1.190000e+01  1.290207e+01 
-1.180000e+01  1.292102e+01 
-1.170000e+01  1.294044e+01 
-1.160000e+01  1.296035e+01 
-1.150000e+01  1.298076e+01 
-1.140000e+01  1.300167e+01 
-1.130000e+01  1.302311e+01 
-1.120000e+01  1.304508e+01 
-1.110000e+01  1.306761e+01 
-1.100000e+01  1.309070e+01 
-1.090000e+01  1.311437e+01 
-1.080000e+01  1.313864e+01 
-1.070000e+01  1.316352e+01 
-1.060000e+01  1.318903e+01 
-1.050000e+01  1.321519e+01 
-1.040000e+01  1.324202e+01 
-1.030000e+01  1.326952e+01 
-1.020000e+01  1.329773e+01 
-1.010000e+01  1.332666e+01 
-1.000000e+01  1.335632e+01 
-9.900000e+00  1.338675e+01 
-9.800000e+00  1.341797e+01 
-9.700000e+00  1.344998e+01 
-9.600000e+00  1.348282e+01 
-9.500000e+00  1.351652e+01 
-9.400000e+00  1.355108e+01 
-9.300000e+00  1.358655e+01 
-9.200000e+00  1.362294e+01 
-9.100000e+00  1.366028e+01 
-9.000000e+00  1.369860e+01 
-8.900000e+00  1.373793e+01 
-8.800000e+00  1.377829e+01 
-8.700000e+00  1.381972e+01 
-8.600000e+00  1.386225e+01 
-8.500000e+00  1.390590e+01 
-8.400000e+00  1.395072e+01 
-8.300000e+00  1.399673e+01 
-8.200000e+00  1.404398e+01 
-8.100000e+00  1.409250e+01 
-8.000000e+00  1.414232e+01 
-7.900000e+00  1.419350e+01 
-7.800000e+00  1.424606e+01 
-7.700000e+00  1.430005e+01 
-7.600000e+00  1.435551e+01 
-7.500000e+00  1.441250e+01 
-7.400000e+00  1.447105e+01 
-7.300000e+00  1.453122e+01 
-7.200000e+00  1.459305e+01 
-7.100000e+00  1.465661e+01 
-7.000000e+00  1.472193e+01 
-6.900000e+00  1.478909e+01 
-6.800000e+00  1.485814e+01 
-6.700000e+00  1.492913e+01 
-6.600000e+00  1.500214e+01 
-6.500000e+00  1.507723e+01 
-6.400000e+00  1.515446e+01 
-6.300000e+00  1.523391e+01 
-6.200000e+00  1.531565e+01 
-6.100000e+00  1.539976e+01 
-6.000000e+00  1.548632e+01 
-5.900000e+00  1.557541e+01 
-5.800000e+00  1.566711e+01 
-5.700000e+00  1.576152e+01 
-5.600000e+00  1.585874e+01 
-5.500000e+00  1.595885e+01 
-5.400000e+00  1.606196e+01 
-5.300000e+00  1.616817e+01 
-5.200000e+00  1.627761e+01 
-5.100000e+00  1.639037e+01 
-5.000000e+00  1.650659e+01 
-4.900000e+00  1.662638e+01 
-4.800000e+00  1.674988e+01 
-4.700000e+00  1.687722e+01 
-4.600000e+00  1.700856e+01 
-4.500000e+00  1.714403e+01 
-4.400000e+00  1.728380e+01 
-4.300000e+00  1.742802e+01 
-4.200000e+00  1.757687e+01 
-4.100000e+00  1.773053e+01 
-4.000000e+00  1.788919e+01 
-3.900000e+00  1.805303e+01 
-3.800000e+00  1.822228e+01 
-3.700000e+00  1.839714e+01 
-3.600000e+00  1.857784e+01 
-3.500000e+00  1.876462e+01 
-3.400000e+00  1.895773e+01 
-3.300000e+00  1.915743e+01 
-3.200000e+00  1.936400e+01 
-3.100000e+00  1.957772e+01 
-3.000000e+00  1.979890e+01 
-2.900000e+00  2.002786e+01 
-2.800000e+00  2.026495e+01 
-2.700000e+00  2.051050e+01 
-2.600000e+00  2.076491e+01 
-2.500000e+00  2.102856e+01 
-2.400000e+00  2.130187e+01 
-2.300000e+00  2.158527e+01 
-2.200000e+00  2.187924e+01 
-2.100000e+00  2.218427e+01 
-2.000000e+00  2.250086e+01 
-1.900000e+00  2.282958e+01 
-1.800000e+00  2.317099e+01 
-1.700000e+00  2.352571e+01 
-1.600000e+00  2.389439e+01 
-1.500000e+00  2.427773e+01 
-1.400000e+00  2.467644e+01 
-1.300000e+00  2.509131e+01 
-1.200000e+00  2.552315e+01 
-1.100000e+00  2.597284e+01 
-1.000000e+00  2.644131e+01 
-9.000000e-01  2.692954e+01 
-8.000000e-01  2.743859e+01 
-7.000000e-01  2.796957e+01 
-6.000000e-01  2.852368e+01 
-5.000000e-01  2.910218e+01 
-4.000000e-01  2.970644e+01 
-3.000000e-01  3.033790e+01 
-2.000000e-01  3.099812e+01 
-1.000000e-01  3.168873e+01 
0.000000e+00  3.241152e+01 
1.000000e-01  3.316838e+01 
2.000000e-01  3.396133e+01 
3.000000e-01  3.479257e+01 
4.000000e-01  3.566442e+01 
5.000000e-01  3.657940e+01 
6.000000e-01  3.754020e+01 
7.000000e-01  3.854972e+01 
8.000000e-01  3.961109e+01 
9.000000e-01  4.072768e+01 
1.000000e+00  4.190312e+01 
1.100000e+00  4.314131e+01 
1.200000e+00  4.444650e+01 
1.300000e+00  4.582327e+01 
1.400000e+00  4.727655e+01 
1.500000e+00  4.881172e+01 
1.600000e+00  5.043459e+01 
1.700000e+00  5.215148e+01 
1.800000e+00  5.396922e+01 
1.900000e+00  5.589529e+01 
2.000000e+00  5.793778e+01 
2.100000e+00  6.010554e+01 
2.200000e+00  6.240821e+01 
2.300000e+00  6.485631e+01 
2.400000e+00  6.746134e+01 
2.500000e+00  7.023589e+01 
2.600000e+00  7.319375e+01 
2.700000e+00  7.635003e+01 
2.800000e+00  7.972134e+01 
2.900000e+00  8.332592e+01 
3.000000e+00  8.718385e+01 
3.100000e+00  9.131727e+01 
3.200000e+00  9.575058e+01 
3.300000e+00  1.005108e+02 
3.400000e+00  1.056276e+02 
3.500000e+00  1.111342e+02 
3.600000e+00  1.170672e+02 
3.700000e+00  1.234673e+02 
3.800000e+00  1.303797e+02 
3.900000e+00  1.378548e+02 
4.000000e+00  1.459490e+02 
4.100000e+00  1.547248e+02 
4.200000e+00  1.642528e+02 
4.300000e+00  1.746114e+02 
4.400000e+00  1.858892e+02 
4.500000e+00  1.981853e+02 
4.600000e+00  2.116115e+02 
4.700000e+00  2.262940e+02 
4.800000e+00  2.423751e+02 
4.900000e+00  2.600160e+02 
5.000000e+00  2.793992e+02 
5.100000e+00  3.007324e+02 
5.200000e+00  3.242514e+02 
5.300000e+00  3.502253e+02 
5.400000e+00  3.789615e+02 
5.500000e+00  4.108114e+02 
5.600000e+00  4.461782e+02 
5.700000e+00  4.855251e+02 
5.800000e+00  5.293855e+02 
5.900000e+00  5.783745e+02 
6.000000e+00  6.332036e+02 
6.100000e+00  6.946973e+02 
6.200000e+00  7.638132e+02 
6.300000e+00  8.416661e+02 
6.400000e+00  9.295567e+02 
6.500000e+00  1.029007e+03 
6.600000e+00  1.141800e+03 
6.700000e+00  1.270035e+03 
6.800000e+00  1.416183e+03 
6.900000e+00  1.583164e+03 
7.000000e+00  1.774439e+03 
7.100000e+00  1.994120e+03 
7.200000e+00  2.247104e+03 
7.300000e+00  2.539244e+03 
7.400000e+00  2.877550e+03 
7.500000e+00  3.270449e+03 
7.600000e+00  3.728099e+03 
7.700000e+00  4.262782e+03 
7.800000e+00  4.889397e+03 
7.900000e+00  5.626075e+03 
8.000000e+00  6.494952e+03 
8.100000e+00  7.523151e+03 
8.200000e+00  8.744011e+03 
8.300000e+00  1.019867e+04 
8.400000e+00  1.193804e+04 
8.500000e+00  1.402544e+04 
8.600000e+00  1.653979e+04 
8.700000e+00  1.957997e+04 
8.800000e+00  2.327027e+04 
8.900000e+00  2.776756e+04 
9.000000e+00  3.327068e+04 
9.100000e+00  4.003269e+04 
9.200000e+00  4.837710e+04 
9.300000e+00  5.871923e+04 
9.400000e+00  7.159469e+04 
9.500000e+00  8.769745e+04 
9.600000e+00  1.079308e+05 
9.700000e+00  1.334763e+05 
9.800000e+00  1.658868e+05 
9.900000e+00  2.072139e+05 
1.000000e+01  2.601812e+05 


==> i1.dat <==
x y 
-3.500000e+01  2.388445e-01 
-3.450000e+01  2.388495e-01 
-3.400000e+01  2.388550e-01 
-3.350000e+01  2.388612e-01 
-3.300000e+01  2.388682e-01 
-3.250000e+01  2.388760e-01 
-3.200000e+01  2.388848e-01 
-3.150000e+01  2.388946e-01 
-3.100000e+01  2.389056e-01 
-3.050000e+01  2.389180e-01 
-3.000000e+01  2.389318e-01 
-2.950000e+01  2.389473e-01 
-2.900000e+01  2.389647e-01 
-2.850000e+01  2.389843e-01 
-2.800000e+01  2.390061e-01 
-2.750000e+01  2.390307e-01 
-2.700000e+01  2.390581e-01 
-2.650000e+01  2.390889e-01 
-2.600000e+01  2.391234e-01 
-2.550000e+01  2.391619e-01 
-2.500000e+01  2.392051e-01 
-2.450000e+01  2.392535e-01 
-2.400000e+01  2.393076e-01 
-2.350000e+01  2.393681e-01 
-2.300000e+01  2.394358e-01 
-2.250000e+01  2.395114e-01 
-2.200000e+01  2.395959e-01 
-2.150000e+01  2.396902e-01 
-2.100000e+01  2.397954e-01 
-2.050000e+01  2.399127e-01 
-2.000000e+01  2.400433e-01 
-1.950000e+01  2.401888e-01 
-1.900000e+01  2.403505e-01 
-1.850000e+01  2.405300e-01 
-1.800000e+01  2.407292e-01 
-1.750000e+01  2.409497e-01 
-1.700000e+01  2.411934e-01 
-1.650000e+01  2.414624e-01 
-1.600000e+01  2.417584e-01 
-1.550000e+01  2.420834e-01 
-1.500000e+01  2.424391e-01 
-1.450000e+01  2.428271e-01 
-1.400000e+01  2.432486e-01 
-1.350000e+01  2.437042e-01 
-1.300000e+01  2.441940e-01 
-1.250000e+01  2.447171e-01 
-1.200000e+01  2.452710e-01 
-1.150000e+01  2.458519e-01 
-1.100000e+01  2.464536e-01 
-1.050000e+01  2.470673e-01 
-1.000000e+01  2.476806e-01 
-9.500000e+00  2.482767e-01 
-9.000000e+00  2.488338e-01 
-8.500000e+00  2.493236e-01 
-8.000000e+00  2.497104e-01 
-7.500000e+00  2.499494e-01 
-7.000000e+00  2.499858e-01 
-6.500000e+00  2.497534e-01 
-6.000000e+00  2.491732e-01 
-5.500000e+00  2.481528e-01 
-5.000000e+00  2.465861e-01 
-4.500000e+00  2.443537e-01 
-4.000000e+00  2.413243e-01 
-3.500000e+00  2.373584e-01 
-3.000000e+00  2.323129e-01 
-2.500000e+00  2.260479e-01 
-2.000000e+00  2.184374e-01 
-1.500000e+00  2.093800e-01 
-1.000000e+00  1.988140e-01 
-5.000000e-01  1.867320e-01 
0.000000e+00  1.731964e-01 
5.000000e-01  1.622161e-01 
1.000000e+00  1.467293e-01 
1.500000e+00  1.284388e-01 
2.000000e+00  1.093380e-01 
2.500000e+00  9.083701e-02 
3.000000e+00  7.366570e-02 
3.500000e+00  5.819288e-02 
4.000000e+00  4.464084e-02 
4.500000e+00  3.313515e-02 
5.000000e+00  2.370171e-02 
5.500000e+00  1.626403e-02 
6.000000e+00  1.065165e-02 
6.500000e+00  6.619968e-03 
7.000000e+00  3.879282e-03 
7.500000e+00  2.127977e-03 
8.000000e+00  1.083884e-03 
8.500000e+00  5.079827e-04 
9.000000e+00  2.168361e-04 
9.500000e+00  8.334030e-05 
1.000000e+01  2.847317e-05 


==> i10.dat <==
x y 
-3.500000e+01  2.388675e-01 
-3.000000e+01  2.392029e-01 
-2.500000e+01  2.390830e-01 
-2.000000e+01  2.400760e-01 
-1.500000e+01  2.424751e-01 
-1.000000e+01  2.479301e-01 
-5.000000e+00  2.468246e-01 
0.000000e+00  1.731353e-01 
5.000000e+00  2.366800e-02 
1.000000e+01  2.920000e-05 


==> i11.dat <==
x y 
-3.500000e+01  1.253203e-01 
-3.000000e+01  1.257560e-01 
-2.500000e+01  1.271470e-01 
-2.000000e+01  1.311016e-01 
-1.500000e+01  1.431192e-01 
-1.000000e+01  1.759006e-01 
-5.000000e+00  2.349063e-01 
0.000000e+00  1.454944e-01 
5.000000e+00  1.907990e-02 
1.000000e+01  2.670000e-05 


==> i12.dat <==
x y 
-3.500000e+01  1.629869e-01 
-3.000000e+01  1.628614e-01 
-2.500000e+01  1.622968e-01 
-2.000000e+01  1.617239e-01 
-1.500000e+01  1.591331e-01 
-1.000000e+01  1.511980e-01 
-5.000000e+00  1.271224e-01 
0.000000e+00  6.970280e-02 
5.000000e+00  8.600200e-03 
1.000000e+01  1.130000e-05 


==> i13.dat <==
x y 
-3.500000e+01  2.388723e-01 
-3.000000e+01  2.390078e-01 
-2.500000e+01  2.391999e-01 
-2.000000e+01  2.400467e-01 
-1.500000e+01  2.426541e-01 
-1.000000e+01  2.479124e-01 
-5.000000e+00  2.466090e-01 
0.000000e+00  1.731757e-01 
5.000000e+00  3.021330e-02 
1.000000e+01  4.070000e-05 


==> i14.dat <==
x y 
-3.500000e+01  1.252793e-01 
-3.000000e+01  1.257957e-01 
-2.500000e+01  1.270960e-01 
-2.000000e+01  1.309879e-01 
-1.500000e+01  1.430369e-01 
-1.000000e+01  1.758549e-01 
-5.000000e+00  2.351753e-01 
0.000000e+00  1.937433e-01 
5.000000e+00  3.236260e-02 
1.000000e+01  4.350000e-05 


==> i15.dat <==
x y 
-3.500000e+01  1.629556e-01 
-3.000000e+01  1.628095e-01 
-2.500000e+01  1.624629e-01 
-2.000000e+01  1.616240e-01 
-1.500000e+01  1.590154e-01 
-1.000000e+01  1.510718e-01 
-5.000000e+00  1.271374e-01 
0.000000e+00  6.973500e-02 
5.000000e+00  8.597700e-03 
1.000000e+01  1.370000e-05 


==> i16.dat <==
x y 
-3.500000e+01  2.389208e-01 
-3.000000e+01  2.391032e-01 
-2.500000e+01  2.391480e-01 
-2.000000e+01  2.400500e-01 
-1.500000e+01  2.424773e-01 
-1.000000e+01  2.475684e-01 
-5.000000e+00  2.463851e-01 
0.000000e+00  1.732099e-01 
5.000000e+00  2.515580e-02 
1.000000e+01  3.160000e-05 


==> i17.dat <==
x y 
-3.500000e+01  1.253066e-01 
-3.000000e+01  1.256447e-01 
-2.500000e+01  1.269119e-01 
-2.000000e+01  1.309405e-01 
-1.500000e+01  1.431297e-01 
-1.000000e+01  1.757952e-01 
-5.000000e+00  2.350307e-01 
0.000000e+00  2.151157e-01 
5.000000e+00  3.489190e-02 
1.000000e+01  3.720000e-05 


==> i18.dat <==
x y 
-3.500000e+01  1.629800e-01 
-3.000000e+01  1.626136e-01 
-2.500000e+01  1.626012e-01 
-2.000000e+01  1.619177e-01 
-1.500000e+01  1.591635e-01 
-1.000000e+01  1.512182e-01 
-5.000000e+00  1.271195e-01 
0.000000e+00  6.970640e-02 
5.000000e+00  8.608600e-03 
1.000000e+01  9.700000e-06 


==> i19.dat <==
x y 
-3.500000e+01  2.388040e-01 
-3.450000e+01  2.388040e-01 
-3.400000e+01  2.388040e-01 
-3.350000e+01  2.388040e-01 
-3.300000e+01  2.388040e-01 
-3.250000e+01  2.388040e-01 
-3.200000e+01  2.388040e-01 
-3.150000e+01  2.388040e-01 
-3.100000e+01  2.388040e-01 
-3.050000e+01  2.388040e-01 
-3.000000e+01  2.388040e-01 
-2.950000e+01  2.388040e-01 
-2.900000e+01  2.388040e-01 
-2.850000e+01  2.388040e-01 
-2.800000e+01  2.388040e-01 
-2.750000e+01  2.388040e-01 
-2.700000e+01  2.388040e-01 
-2.650000e+01  2.388040e-01 
-2.600000e+01  2.388040e-01 
-2.550000e+01  2.388040e-01 
-2.500000e+01  2.388040e-01 
-2.450000e+01  2.388040e-01 
-2.400000e+01  2.388040e-01 
-2.350000e+01  2.388040e-01 
-2.300000e+01  2.388040e-01 
-2.250000e+01  2.388040e-01 
-2.200000e+01  2.388040e-01 
-2.150000e+01  2.388040e-01 
-2.100000e+01  2.388040e-01 
-2.050000e+01  2.388040e-01 
-2.000000e+01  2.388040e-01 
-1.950000e+01  2.388040e-01 
-1.900000e+01  2.388040e-01 
-1.850000e+01  2.388040e-01 
-1.800000e+01  2.388040e-01 
-1.750000e+01  2.388040e-01 
-1.700000e+01  2.388040e-01 
-1.650000e+01  2.388040e-01 
-1.600000e+01  2.388040e-01 
-1.550000e+01  2.388040e-01 
-1.500000e+01  2.388040e-01 
-1.450000e+01  2.388040e-01 
-1.400000e+01  2.388040e-01 
-1.350000e+01  2.388040e-01 
-1.300000e+01  2.388040e-01 
-1.250000e+01  2.388040e-01 
-1.200000e+01  2.388040e-01 
-1.150000e+01  2.388040e-01 
-1.100000e+01  2.388040e-01 
-1.050000e+01  2.388040e-01 
-1.000000e+01  2.388040e-01 
-9.500000e+00  2.388040e-01 
-9.000000e+00  2.388040e-01 
-8.500000e+00  2.388040e-01 
-8.000000e+00  2.388040e-01 
-7.500000e+00  2.388040e-01 
-7.000000e+00  2.388040e-01 
-6.500000e+00  2.388040e-01 
-6.000000e+00  2.388040e-01 
-5.500000e+00  2.388040e-01 
-5.000000e+00  2.388040e-01 
-4.500000e+00  2.388040e-01 
-4.000000e+00  2.388040e-01 
-3.500000e+00  2.388040e-01 
-3.000000e+00  2.388040e-01 
-2.500000e+00  2.388040e-01 
-2.000000e+00  2.388040e-01 
-1.500000e+00  2.388040e-01 
-1.000000e+00  2.388040e-01 
-5.000000e-01  2.388040e-01 
0.000000e+00  2.388040e-01 
5.000000e-01  2.388040e-01 
1.000000e+00  2.388040e-01 
1.500000e+00  2.388040e-01 
2.000000e+00  2.388040e-01 
2.500000e+00  2.388040e-01 
3.000000e+00  2.388040e-01 
3.500000e+00  2.388040e-01 
4.000000e+00  2.388040e-01 
4.500000e+00  2.388040e-01 
5.000000e+00  2.388040e-01 
5.500000e+00  2.388040e-01 
6.000000e+00  2.388040e-01 
6.500000e+00  2.388040e-01 
7.000000e+00  2.388040e-01 
7.500000e+00  2.388040e-01 
8.000000e+00  2.388040e-01 
8.500000e+00  2.388040e-01 
9.000000e+00  2.388040e-01 
9.500000e+00  2.388040e-01 
1.000000e+01  2.388040e-01 


==> i2.dat <==
x y 
-3.500000e+01  1.252764e-01 
-3.450000e+01  1.252997e-01 
-3.400000e+01  1.253258e-01 
-3.350000e+01  1.253550e-01 
-3.300000e+01  1.253879e-01 
-3.250000e+01  1.254247e-01 
-3.200000e+01  1.254660e-01 
-3.150000e+01  1.255123e-01 
-3.100000e+01  1.255643e-01 
-3.050000e+01  1.256226e-01 
-3.000000e+01  1.256880e-01 
-2.950000e+01  1.257613e-01 
-2.900000e+01  1.258436e-01 
-2.850000e+01  1.259358e-01 
-2.800000e+01  1.260393e-01 
-2.750000e+01  1.261553e-01 
-2.700000e+01  1.262853e-01 
-2.650000e+01  1.264311e-01 
-2.600000e+01  1.265946e-01 
-2.550000e+01  1.267778e-01 
-2.500000e+01  1.269832e-01 
-2.450000e+01  1.272133e-01 
-2.400000e+01  1.274711e-01 
-2.350000e+01  1.277600e-01 
-2.300000e+01  1.280835e-01 
-2.250000e+01  1.284457e-01 
-2.200000e+01  1.288513e-01 
-2.150000e+01  1.293052e-01 
-2.100000e+01  1.298131e-01 
-2.050000e+01  1.303811e-01 
-2.000000e+01  1.310162e-01 
-1.950000e+01  1.317260e-01 
-1.900000e+01  1.325188e-01 
-1.850000e+01  1.334039e-01 
-1.800000e+01  1.343914e-01 
-1.750000e+01  1.354923e-01 
-1.700000e+01  1.367189e-01 
-1.650000e+01  1.380841e-01 
-1.600000e+01  1.396021e-01 
-1.550000e+01  1.412881e-01 
-1.500000e+01  1.431583e-01 
-1.450000e+01  1.452299e-01 
-1.400000e+01  1.475208e-01 
-1.350000e+01  1.500495e-01 
-1.300000e+01  1.528348e-01 
-1.250000e+01  1.558955e-01 
-1.200000e+01  1.592498e-01 
-1.150000e+01  1.629144e-01 
-1.100000e+01  1.669038e-01 
-1.050000e+01  1.712295e-01 
-1.000000e+01  1.758978e-01 
-9.500000e+00  1.809088e-01 
-9.000000e+00  1.862542e-01 
-8.500000e+00  1.919149e-01 
-8.000000e+00  1.978580e-01 
-7.500000e+00  2.040342e-01 
-7.000000e+00  2.103742e-01 
-6.500000e+00  2.167855e-01 
-6.000000e+00  2.231486e-01 
-5.500000e+00  2.293142e-01 
-5.000000e+00  2.351011e-01 
-4.500000e+00  2.364899e-01 
-4.000000e+00  2.350282e-01 
-3.500000e+00  2.305615e-01 
-3.000000e+00  2.232520e-01 
-2.500000e+00  2.135259e-01 
-2.000000e+00  2.019331e-01 
-1.500000e+00  1.889921e-01 
-1.000000e+00  1.750992e-01 
-5.000000e-01  1.605296e-01 
0.000000e+00  1.454926e-01 
5.000000e-01  1.301861e-01 
1.000000e+00  1.148260e-01 
1.500000e+00  9.965221e-02 
2.000000e+00  8.492336e-02 
2.500000e+00  7.090459e-02 
3.000000e+00  5.785232e-02 
3.500000e+00  4.599625e-02 
4.000000e+00  3.552077e-02 
4.500000e+00  2.654802e-02 
5.000000e+00  1.912541e-02 
5.500000e+00  1.322029e-02 
6.000000e+00  8.723761e-03 
6.500000e+00  5.463955e-03 
7.000000e+00  3.227413e-03 
7.500000e+00  1.784871e-03 
8.000000e+00  9.167281e-04 
8.500000e+00  4.333125e-04 
9.000000e+00  1.865738e-04 
9.500000e+00  7.234487e-05 
1.000000e+01  2.493922e-05 


==> i20.dat <==
x y 
-3.500000e+01  1.250858e-01 
-3.450000e+01  1.250858e-01 
-3.400000e+01  1.250858e-01 
-3.350000e+01  1.250858e-01 
-3.300000e+01  1.250858e-01 
-3.250000e+01  1.250858e-01 
-3.200000e+01  1.250858e-01 
-3.150000e+01  1.250858e-01 
-3.100000e+01  1.250858e-01 
-3.050000e+01  1.250858e-01 
-3.000000e+01  1.250858e-01 
-2.950000e+01  1.250858e-01 
-2.900000e+01  1.250858e-01 
-2.850000e+01  1.250858e-01 
-2.800000e+01  1.250858e-01 
-2.750000e+01  1.250858e-01 
-2.700000e+01  1.250858e-01 
-2.650000e+01  1.250858e-01 
-2.600000e+01  1.250858e-01 
-2.550000e+01  1.250858e-01 
-2.500000e+01  1.250858e-01 
-2.450000e+01  1.250858e-01 
-2.400000e+01  1.250858e-01 
-2.350000e+01  1.250858e-01 
-2.300000e+01  1.250858e-01 
-2.250000e+01  1.250858e-01 
-2.200000e+01  1.250858e-01 
-2.150000e+01  1.250858e-01 
-2.100000e+01  1.250858e-01 
-2.050000e+01  1.250858e-01 
-2.000000e+01  1.250858e-01 
-1.950000e+01  1.250858e-01 
-1.900000e+01  1.250858e-01 
-1.850000e+01  1.250858e-01 
-1.800000e+01  1.250858e-01 
-1.750000e+01  1.250858e-01 
-1.700000e+01  1.250858e-01 
-1.650000e+01  1.250858e-01 
-1.600000e+01  1.250858e-01 
-1.550000e+01  1.250858e-01 
-1.500000e+01  1.250858e-01 
-1.450000e+01  1.250858e-01 
-1.400000e+01  1.250858e-01 
-1.350000e+01  1.250858e-01 
-1.300000e+01  1.250858e-01 
-1.250000e+01  1.250858e-01 
-1.200000e+01  1.250858e-01 
-1.150000e+01  1.250858e-01 
-1.100000e+01  1.250858e-01 
-1.050000e+01  1.250858e-01 
-1.000000e+01  1.250858e-01 
-9.500000e+00  1.250858e-01 
-9.000000e+00  1.250858e-01 
-8.500000e+00  1.250858e-01 
-8.000000e+00  1.250858e-01 
-7.500000e+00  1.250858e-01 
-7.000000e+00  1.250858e-01 
-6.500000e+00  1.250858e-01 
-6.000000e+00  1.250858e-01 
-5.500000e+00  1.250858e-01 
-5.000000e+00  1.250858e-01 
-4.500000e+00  1.250858e-01 
-4.000000e+00  1.250858e-01 
-3.500000e+00  1.250858e-01 
-3.000000e+00  1.250858e-01 
-2.500000e+00  1.250858e-01 
-2.000000e+00  1.250858e-01 
-1.500000e+00  1.250858e-01 
-1.000000e+00  1.250858e-01 
-5.000000e-01  1.250858e-01 
0.000000e+00  1.250858e-01 
5.000000e-01  1.250858e-01 
1.000000e+00  1.250858e-01 
1.500000e+00  1.250858e-01 
2.000000e+00  1.250858e-01 
2.500000e+00  1.250858e-01 
3.000000e+00  1.250858e-01 
3.500000e+00  1.250858e-01 
4.000000e+00  1.250858e-01 
4.500000e+00  1.250858e-01 
5.000000e+00  1.250858e-01 
5.500000e+00  1.250858e-01 
6.000000e+00  1.250858e-01 
6.500000e+00  1.250858e-01 
7.000000e+00  1.250858e-01 
7.500000e+00  1.250858e-01 
8.000000e+00  1.250858e-01 
8.500000e+00  1.250858e-01 
9.000000e+00  1.250858e-01 
9.500000e+00  1.250858e-01 
1.000000e+01  1.250858e-01 


==> i21.dat <==
x y 
-3.500000e+01  1.629571e-01 
-3.450000e+01  1.629571e-01 
-3.400000e+01  1.629571e-01 
-3.350000e+01  1.629571e-01 
-3.300000e+01  1.629571e-01 
-3.250000e+01  1.629571e-01 
-3.200000e+01  1.629571e-01 
-3.150000e+01  1.629571e-01 
-3.100000e+01  1.629571e-01 
-3.050000e+01  1.629571e-01 
-3.000000e+01  1.629571e-01 
-2.950000e+01  1.629571e-01 
-2.900000e+01  1.629571e-01 
-2.850000e+01  1.629571e-01 
-2.800000e+01  1.629571e-01 
-2.750000e+01  1.629571e-01 
-2.700000e+01  1.629571e-01 
-2.650000e+01  1.629571e-01 
-2.600000e+01  1.629571e-01 
-2.550000e+01  1.629571e-01 
-2.500000e+01  1.629571e-01 
-2.450000e+01  1.629571e-01 
-2.400000e+01  1.629571e-01 
-2.350000e+01  1.629571e-01 
-2.300000e+01  1.629571e-01 
-2.250000e+01  1.629571e-01 
-2.200000e+01  1.629571e-01 
-2.150000e+01  1.629571e-01 
-2.100000e+01  1.629571e-01 
-2.050000e+01  1.629571e-01 
-2.000000e+01  1.629571e-01 
-1.950000e+01  1.629571e-01 
-1.900000e+01  1.629571e-01 
-1.850000e+01  1.629571e-01 
-1.800000e+01  1.629571e-01 
-1.750000e+01  1.629571e-01 
-1.700000e+01  1.629571e-01 
-1.650000e+01  1.629571e-01 
-1.600000e+01  1.629571e-01 
-1.550000e+01  1.629571e-01 
-1.500000e+01  1.629571e-01 
-1.450000e+01  1.629571e-01 
-1.400000e+01  1.629571e-01 
-1.350000e+01  1.629571e-01 
-1.300000e+01  1.629571e-01 
-1.250000e+01  1.629571e-01 
-1.200000e+01  1.629571e-01 
-1.150000e+01  1.629571e-01 
-1.100000e+01  1.629571e-01 
-1.050000e+01  1.629571e-01 
-1.000000e+01  1.629571e-01 
-9.500000e+00  1.629571e-01 
-9.000000e+00  1.629571e-01 
-8.500000e+00  1.629571e-01 
-8.000000e+00  1.629571e-01 
-7.500000e+00  1.629571e-01 
-7.000000e+00  1.629571e-01 
-6.500000e+00  1.629571e-01 
-6.000000e+00  1.629571e-01 
-5.500000e+00  1.629571e-01 
-5.000000e+00  1.629571e-01 
-4.500000e+00  1.629571e-01 
-4.000000e+00  1.629571e-01 
-3.500000e+00  1.629571e-01 
-3.000000e+00  1.629571e-01 
-2.500000e+00  1.629571e-01 
-2.000000e+00  1.629571e-01 
-1.500000e+00  1.629571e-01 
-1.000000e+00  1.629571e-01 
-5.000000e-01  1.629571e-01 
0.000000e+00  1.629571e-01 
5.000000e-01  1.629571e-01 
1.000000e+00  1.629571e-01 
1.500000e+00  1.629571e-01 
2.000000e+00  1.629571e-01 
2.500000e+00  1.629571e-01 
3.000000e+00  1.629571e-01 
3.500000e+00  1.629571e-01 
4.000000e+00  1.629571e-01 
4.500000e+00  1.629571e-01 
5.000000e+00  1.629571e-01 
5.500000e+00  1.629571e-01 
6.000000e+00  1.629571e-01 
6.500000e+00  1.629571e-01 
7.000000e+00  1.629571e-01 
7.500000e+00  1.629571e-01 
8.000000e+00  1.629571e-01 
8.500000e+00  1.629571e-01 
9.000000e+00  1.629571e-01 
9.500000e+00  1.629571e-01 
1.000000e+01  1.629571e-01 


==> i3.dat <==
x y 
-3.500000e+01  1.629189e-01 
-3.450000e+01  1.629142e-01 
-3.400000e+01  1.629090e-01 
-3.350000e+01  1.629031e-01 
-3.300000e+01  1.628965e-01 
-3.250000e+01  1.628891e-01 
-3.200000e+01  1.628808e-01 
-3.150000e+01  1.628715e-01 
-3.100000e+01  1.628611e-01 
-3.050000e+01  1.628493e-01 
-3.000000e+01  1.628362e-01 
-2.950000e+01  1.628214e-01 
-2.900000e+01  1.628049e-01 
-2.850000e+01  1.627863e-01 
-2.800000e+01  1.627655e-01 
-2.750000e+01  1.627421e-01 
-2.700000e+01  1.627159e-01 
-2.650000e+01  1.626864e-01 
-2.600000e+01  1.626534e-01 
-2.550000e+01  1.626164e-01 
-2.500000e+01  1.625748e-01 
-2.450000e+01  1.625282e-01 
-2.400000e+01  1.624759e-01 
-2.350000e+01  1.624172e-01 
-2.300000e+01  1.623514e-01 
-2.250000e+01  1.622776e-01 
-2.200000e+01  1.621947e-01 
-2.150000e+01  1.621018e-01 
-2.100000e+01  1.619976e-01 
-2.050000e+01  1.618807e-01 
-2.000000e+01  1.617495e-01 
-1.950000e+01  1.616024e-01 
-1.900000e+01  1.614375e-01 
-1.850000e+01  1.612525e-01 
-1.800000e+01  1.610450e-01 
-1.750000e+01  1.608123e-01 
-1.700000e+01  1.605515e-01 
-1.650000e+01  1.602590e-01 
-1.600000e+01  1.599311e-01 
-1.550000e+01  1.595636e-01 
-1.500000e+01  1.591516e-01 
-1.450000e+01  1.586900e-01 
-1.400000e+01  1.581728e-01 
-1.350000e+01  1.575934e-01 
-1.300000e+01  1.569445e-01 
-1.250000e+01  1.562180e-01 
-1.200000e+01  1.554047e-01 
-1.150000e+01  1.544947e-01 
-1.100000e+01  1.534768e-01 
-1.050000e+01  1.523388e-01 
-1.000000e+01  1.510673e-01 
-9.500000e+00  1.496473e-01 
-9.000000e+00  1.480627e-01 
-8.500000e+00  1.462959e-01 
-8.000000e+00  1.443280e-01 
-7.500000e+00  1.421386e-01 
-7.000000e+00  1.397059e-01 
-6.500000e+00  1.370074e-01 
-6.000000e+00  1.340195e-01 
-5.500000e+00  1.307183e-01 
-5.000000e+00  1.270804e-01 
-4.500000e+00  1.230832e-01 
-4.000000e+00  1.187065e-01 
-3.500000e+00  1.139339e-01 
-3.000000e+00  1.087540e-01 
-2.500000e+00  1.031629e-01 
-2.000000e+00  9.716648e-02 
-1.500000e+00  9.078254e-02 
-1.000000e+00  8.404371e-02 
-5.000000e-01  7.699953e-02 
0.000000e+00  6.971835e-02 
5.000000e-01  6.228804e-02 
1.000000e+00  5.481540e-02 
1.500000e+00  4.742363e-02 
2.000000e+00  4.024752e-02 
2.500000e+00  3.342633e-02 
3.000000e+00  2.709455e-02 
3.500000e+00  2.137132e-02 
4.000000e+00  1.634970e-02 
4.500000e+00  1.208743e-02 
5.000000e+00  8.600930e-03 
5.500000e+00  6.482422e-03 
6.000000e+00  4.369925e-03 
6.500000e+00  2.721960e-03 
7.000000e+00  1.591723e-03 
7.500000e+00  8.710440e-04 
8.000000e+00  4.425642e-04 
8.500000e+00  2.068842e-04 
9.000000e+00  8.807660e-05 
9.500000e+00  3.375987e-05 
1.000000e+01  1.150179e-05 


==> i4.dat <==
x y 
-3.500000e+01  2.388445e-01 
-3.450000e+01  2.388495e-01 
-3.400000e+01  2.388550e-01 
-3.350000e+01  2.388612e-01 
-3.300000e+01  2.388682e-01 
-3.250000e+01  2.388760e-01 
-3.200000e+01  2.388848e-01 
-3.150000e+01  2.388946e-01 
-3.100000e+01  2.389056e-01 
-3.050000e+01  2.389180e-01 
-3.000000e+01  2.389318e-01 
-2.950000e+01  2.389473e-01 
-2.900000e+01  2.389647e-01 
-2.850000e+01  2.389843e-01 
-2.800000e+01  2.390061e-01 
-2.750000e+01  2.390307e-01 
-2.700000e+01  2.390581e-01 
-2.650000e+01  2.390889e-01 
-2.600000e+01  2.391234e-01 
-2.550000e+01  2.391619e-01 
-2.500000e+01  2.392051e-01 
-2.450000e+01  2.392535e-01 
-2.400000e+01  2.393076e-01 
-2.350000e+01  2.393681e-01 
-2.300000e+01  2.394358e-01 
-2.250000e+01  2.395114e-01 
-2.200000e+01  2.395959e-01 
-2.150000e+01  2.396902e-01 
-2.100000e+01  2.397954e-01 
-2.050000e+01  2.399127e-01 
-2.000000e+01  2.400433e-01 
-1.950000e+01  2.401888e-01 
-1.900000e+01  2.403505e-01 
-1.850000e+01  2.405300e-01 
-1.800000e+01  2.407292e-01 
-1.750000e+01  2.409497e-01 
-1.700000e+01  2.411934e-01 
-1.650000e+01  2.414624e-01 
-1.600000e+01  2.417584e-01 
-1.550000e+01  2.420834e-01 
-1.500000e+01  2.424391e-01 
-1.450000e+01  2.428271e-01 
-1.400000e+01  2.432486e-01 
-1.350000e+01  2.437042e-01 
-1.300000e+01  2.441940e-01 
-1.250000e+01  2.447171e-01 
-1.200000e+01  2.452710e-01 
-1.150000e+01  2.458519e-01 
-1.100000e+01  2.464536e-01 
-1.050000e+01  2.470673e-01 
-1.000000e+01  2.476806e-01 
-9.500000e+00  2.482767e-01 
-9.000000e+00  2.488338e-01 
-8.500000e+00  2.493236e-01 
-8.000000e+00  2.497104e-01 
-7.500000e+00  2.499494e-01 
-7.000000e+00  2.499858e-01 
-6.500000e+00  2.497534e-01 
-6.000000e+00  2.491732e-01 
-5.500000e+00  2.481528e-01 
-5.000000e+00  2.465861e-01 
-4.500000e+00  2.443537e-01 
-4.000000e+00  2.413243e-01 
-3.500000e+00  2.373584e-01 
-3.000000e+00  2.323129e-01 
-2.500000e+00  2.260479e-01 
-2.000000e+00  2.184374e-01 
-1.500000e+00  2.093800e-01 
-1.000000e+00  1.988140e-01 
-5.000000e-01  1.867320e-01 
0.000000e+00  1.731964e-01 
5.000000e-01  1.605450e-01 
1.000000e+00  1.466241e-01 
1.500000e+00  1.316499e-01 
2.000000e+00  1.159266e-01 
2.500000e+00  9.984169e-02 
3.000000e+00  8.384926e-02 
3.500000e+00  6.843922e-02 
4.000000e+00  5.409460e-02 
4.500000e+00  4.124117e-02 
5.000000e+00  3.019783e-02 
5.500000e+00  2.113831e-02 
6.000000e+00  1.407407e-02 
6.500000e+00  8.863796e-03 
7.000000e+00  5.248207e-03 
7.500000e+00  2.901474e-03 
8.000000e+00  1.486225e-03 
8.500000e+00  6.991872e-04 
9.000000e+00  2.990930e-04 
9.500000e+00  1.150259e-04 
1.000000e+01  3.926357e-05 


==> i5.dat <==
x y 
-3.500000e+01  1.252764e-01 
-3.450000e+01  1.252997e-01 
-3.400000e+01  1.253258e-01 
-3.350000e+01  1.253550e-01 
-3.300000e+01  1.253879e-01 
-3.250000e+01  1.254247e-01 
-3.200000e+01  1.254660e-01 
-3.150000e+01  1.255123e-01 
-3.100000e+01  1.255643e-01 
-3.050000e+01  1.256226e-01 
-3.000000e+01  1.256880e-01 
-2.950000e+01  1.257613e-01 
-2.900000e+01  1.258436e-01 
-2.850000e+01  1.259358e-01 
-2.800000e+01  1.260393e-01 
-2.750000e+01  1.261553e-01 
-2.700000e+01  1.262853e-01 
-2.650000e+01  1.264311e-01 
-2.600000e+01  1.265946e-01 
-2.550000e+01  1.267778e-01 
-2.500000e+01  1.269832e-01 
-2.450000e+01  1.272133e-01 
-2.400000e+01  1.274711e-01 
-2.350000e+01  1.277600e-01 
-2.300000e+01  1.280835e-01 
-2.250000e+01  1.284457e-01 
-2.200000e+01  1.288513e-01 
-2.150000e+01  1.293052e-01 
-2.100000e+01  1.298131e-01 
-2.050000e+01  1.303811e-01 
-2.000000e+01  1.310162e-01 
-1.950000e+01  1.317260e-01 
-1.900000e+01  1.325188e-01 
-1.850000e+01  1.334039e-01 
-1.800000e+01  1.343914e-01 
-1.750000e+01  1.354923e-01 
-1.700000e+01  1.367189e-01 
-1.650000e+01  1.380841e-01 
-1.600000e+01  1.396021e-01 
-1.550000e+01  1.412881e-01 
-1.500000e+01  1.431583e-01 
-1.450000e+01  1.452299e-01 
-1.400000e+01  1.475208e-01 
-1.350000e+01  1.500495e-01 
-1.300000e+01  1.528348e-01 
-1.250000e+01  1.558955e-01 
-1.200000e+01  1.592498e-01 
-1.150000e+01  1.629144e-01 
-1.100000e+01  1.669038e-01 
-1.050000e+01  1.712295e-01 
-1.000000e+01  1.758978e-01 
-9.500000e+00  1.809088e-01 
-9.000000e+00  1.862542e-01 
-8.500000e+00  1.919149e-01 
-8.000000e+00  1.978580e-01 
-7.500000e+00  2.040342e-01 
-7.000000e+00  2.103742e-01 
-6.500000e+00  2.167855e-01 
-6.000000e+00  2.231486e-01 
-5.500000e+00  2.293142e-01 
-5.000000e+00  2.351011e-01 
-4.500000e+00  2.378728e-01 
-4.000000e+00  2.395618e-01 
-3.500000e+00  2.399767e-01 
-3.000000e+00  2.389268e-01 
-2.500000e+00  2.362302e-01 
-2.000000e+00  2.317230e-01 
-1.500000e+00  2.252717e-01 
-1.000000e+00  2.167882e-01 
-5.000000e-01  2.062461e-01 
0.000000e+00  1.936970e-01 
5.000000e-01  1.792858e-01 
1.000000e+00  1.632608e-01 
1.500000e+00  1.459757e-01 
2.000000e+00  1.278817e-01 
2.500000e+00  1.095069e-01 
3.000000e+00  9.142285e-02 
3.500000e+00  7.420079e-02 
4.000000e+00  5.836221e-02 
4.500000e+00  4.433016e-02 
5.000000e+00  3.238962e-02 
5.500000e+00  2.266382e-02 
6.000000e+00  1.511179e-02 
6.500000e+00  9.547794e-03 
7.000000e+00  5.679618e-03 
7.500000e+00  3.158094e-03 
8.000000e+00  1.628087e-03 
8.500000e+00  7.710580e-04 
9.000000e+00  3.320252e-04 
9.500000e+00  1.284994e-04 
1.000000e+01  4.412071e-05 


==> i6.dat <==
x y 
-3.500000e+01  1.629189e-01 
-3.450000e+01  1.629142e-01 
-3.400000e+01  1.629090e-01 
-3.350000e+01  1.629031e-01 
-3.300000e+01  1.628965e-01 
-3.250000e+01  1.628891e-01 
-3.200000e+01  1.628808e-01 
-3.150000e+01  1.628715e-01 
-3.100000e+01  1.628611e-01 
-3.050000e+01  1.628493e-01 
-3.000000e+01  1.628362e-01 
-2.950000e+01  1.628214e-01 
-2.900000e+01  1.628049e-01 
-2.850000e+01  1.627863e-01 
-2.800000e+01  1.627655e-01 
-2.750000e+01  1.627421e-01 
-2.700000e+01  1.627159e-01 
-2.650000e+01  1.626864e-01 
-2.600000e+01  1.626534e-01 
-2.550000e+01  1.626164e-01 
-2.500000e+01  1.625748e-01 
-2.450000e+01  1.625282e-01 
-2.400000e+01  1.624759e-01 
-2.350000e+01  1.624172e-01 
-2.300000e+01  1.623514e-01 
-2.250000e+01  1.622776e-01 
-2.200000e+01  1.621947e-01 
-2.150000e+01  1.621018e-01 
-2.100000e+01  1.619976e-01 
-2.050000e+01  1.618807e-01 
-2.000000e+01  1.617495e-01 
-1.950000e+01  1.616024e-01 
-1.900000e+01  1.614375e-01 
-1.850000e+01  1.612525e-01 
-1.800000e+01  1.610450e-01 
-1.750000e+01  1.608123e-01 
-1.700000e+01  1.605515e-01 
-1.650000e+01  1.602590e-01 
-1.600000e+01  1.599311e-01 
-1.550000e+01  1.595636e-01 
-1.500000e+01  1.591516e-01 
-1.450000e+01  1.586900e-01 
-1.400000e+01  1.581728e-01 
-1.350000e+01  1.575934e-01 
-1.300000e+01  1.569445e-01 
-1.250000e+01  1.562180e-01 
-1.200000e+01  1.554047e-01 
-1.150000e+01  1.544947e-01 
-1.100000e+01  1.534768e-01 
-1.050000e+01  1.523388e-01 
-1.000000e+01  1.510673e-01 
-9.500000e+00  1.496473e-01 
-9.000000e+00  1.480627e-01 
-8.500000e+00  1.462959e-01 
-8.000000e+00  1.443280e-01 
-7.500000e+00  1.421386e-01 
-7.000000e+00  1.397059e-01 
-6.500000e+00  1.370074e-01 
-6.000000e+00  1.340195e-01 
-5.500000e+00  1.307183e-01 
-5.000000e+00  1.270804e-01 
-4.500000e+00  1.230832e-01 
-4.000000e+00  1.187065e-01 
-3.500000e+00  1.139339e-01 
-3.000000e+00  1.087540e-01 
-2.500000e+00  1.031629e-01 
-2.000000e+00  9.716648e-02 
-1.500000e+00  9.078254e-02 
-1.000000e+00  8.404371e-02 
-5.000000e-01  7.699953e-02 
0.000000e+00  6.971835e-02 
5.000000e-01  6.228804e-02 
1.000000e+00  5.481540e-02 
1.500000e+00  4.742363e-02 
2.000000e+00  4.024752e-02 
2.500000e+00  3.342633e-02 
3.000000e+00  2.709455e-02 
3.500000e+00  2.137132e-02 
4.000000e+00  1.634970e-02 
4.500000e+00  1.208743e-02 
5.000000e+00  8.600930e-03 
5.500000e+00  6.151688e-03 
6.000000e+00  4.201536e-03 
6.500000e+00  2.720977e-03 
7.000000e+00  1.657569e-03 
7.500000e+00  9.414489e-04 
8.000000e+00  4.937748e-04 
8.500000e+00  2.367244e-04 
9.000000e+00  1.026370e-04 
9.500000e+00  3.979689e-05 
1.000000e+01  1.363594e-05 


==> i7.dat <==
x y 
-3.500000e+01  2.388445e-01 
-3.450000e+01  2.388495e-01 
-3.400000e+01  2.388550e-01 
-3.350000e+01  2.388612e-01 
-3.300000e+01  2.388682e-01 
-3.250000e+01  2.388760e-01 
-3.200000e+01  2.388848e-01 
-3.150000e+01  2.388946e-01 
-3.100000e+01  2.389056e-01 
-3.050000e+01  2.389180e-01 
-3.000000e+01  2.389318e-01 
-2.950000e+01  2.389473e-01 
-2.900000e+01  2.389647e-01 
-2.850000e+01  2.389843e-01 
-2.800000e+01  2.390061e-01 
-2.750000e+01  2.390307e-01 
-2.700000e+01  2.390581e-01 
-2.650000e+01  2.390889e-01 
-2.600000e+01  2.391234e-01 
-2.550000e+01  2.391619e-01 
-2.500000e+01  2.392051e-01 
-2.450000e+01  2.392535e-01 
-2.400000e+01  2.393076e-01 
-2.350000e+01  2.393681e-01 
-2.300000e+01  2.394358e-01 
-2.250000e+01  2.395114e-01 
-2.200000e+01  2.395959e-01 
-2.150000e+01  2.396902e-01 
-2.100000e+01  2.397954e-01 
-2.050000e+01  2.399127e-01 
-2.000000e+01  2.400433e-01 
-1.950000e+01  2.401888e-01 
-1.900000e+01  2.403505e-01 
-1.850000e+01  2.405300e-01 
-1.800000e+01  2.407292e-01 
-1.750000e+01  2.409497e-01 
-1.700000e+01  2.411934e-01 
-1.650000e+01  2.414624e-01 
-1.600000e+01  2.417584e-01 
-1.550000e+01  2.420834e-01 
-1.500000e+01  2.424391e-01 
-1.450000e+01  2.428271e-01 
-1.400000e+01  2.432486e-01 
-1.350000e+01  2.437042e-01 
-1.300000e+01  2.441940e-01 
-1.250000e+01  2.447171e-01 
-1.200000e+01  2.452710e-01 
-1.150000e+01  2.458519e-01 
-1.100000e+01  2.464536e-01 
-1.050000e+01  2.470673e-01 
-1.000000e+01  2.476806e-01 
-9.500000e+00  2.482767e-01 
-9.000000e+00  2.488338e-01 
-8.500000e+00  2.493236e-01 
-8.000000e+00  2.497104e-01 
-7.500000e+00  2.499494e-01 
-7.000000e+00  2.499858e-01 
-6.500000e+00  2.497534e-01 
-6.000000e+00  2.491732e-01 
-5.500000e+00  2.481528e-01 
-5.000000e+00  2.465861e-01 
-4.500000e+00  2.443537e-01 
-4.000000e+00  2.413243e-01 
-3.500000e+00  2.373584e-01 
-3.000000e+00  2.323129e-01 
-2.500000e+00  2.260479e-01 
-2.000000e+00  2.184374e-01 
-1.500000e+00  2.093800e-01 
-1.000000e+00  1.988140e-01 
-5.000000e-01  1.867320e-01 
0.000000e+00  1.731964e-01 
5.000000e-01  1.583663e-01 
1.000000e+00  1.424650e-01 
1.500000e+00  1.258173e-01 
2.000000e+00  1.088281e-01 
2.500000e+00  9.196050e-02 
3.000000e+00  7.570363e-02 
3.500000e+00  6.053088e-02 
4.000000e+00  4.685491e-02 
4.500000e+00  3.498581e-02 
5.000000e+00  2.510011e-02 
5.500000e+00  1.722728e-02 
6.000000e+00  1.125680e-02 
6.500000e+00  6.965002e-03 
7.000000e+00  4.055954e-03 
7.500000e+00  2.207722e-03 
8.000000e+00  1.114535e-03 
8.500000e+00  5.172588e-04 
9.000000e+00  2.184978e-04 
9.500000e+00  8.306246e-05 
1.000000e+01  2.805729e-05 


==> i8.dat <==
x y 
-3.500000e+01  1.252764e-01 
-3.450000e+01  1.252997e-01 
-3.400000e+01  1.253258e-01 
-3.350000e+01  1.253550e-01 
-3.300000e+01  1.253879e-01 
-3.250000e+01  1.254247e-01 
-3.200000e+01  1.254660e-01 
-3.150000e+01  1.255123e-01 
-3.100000e+01  1.255643e-01 
-3.050000e+01  1.256226e-01 
-3.000000e+01  1.256880e-01 
-2.950000e+01  1.257613e-01 
-2.900000e+01  1.258436e-01 
-2.850000e+01  1.259358e-01 
-2.800000e+01  1.260393e-01 
-2.750000e+01  1.261553e-01 
-2.700000e+01  1.262853e-01 
-2.650000e+01  1.264311e-01 
-2.600000e+01  1.265946e-01 
-2.550000e+01  1.267778e-01 
-2.500000e+01  1.269832e-01 
-2.450000e+01  1.272133e-01 
-2.400000e+01  1.274711e-01 
-2.350000e+01  1.277600e-01 
-2.300000e+01  1.280835e-01 
-2.250000e+01  1.284457e-01 
-2.200000e+01  1.288513e-01 
-2.150000e+01  1.293052e-01 
-2.100000e+01  1.298131e-01 
-2.050000e+01  1.303811e-01 
-2.000000e+01  1.310162e-01 
-1.950000e+01  1.317260e-01 
-1.900000e+01  1.325188e-01 
-1.850000e+01  1.334039e-01 
-1.800000e+01  1.343914e-01 
-1.750000e+01  1.354923e-01 
-1.700000e+01  1.367189e-01 
-1.650000e+01  1.380841e-01 
-1.600000e+01  1.396021e-01 
-1.550000e+01  1.412881e-01 
-1.500000e+01  1.431583e-01 
-1.450000e+01  1.452299e-01 
-1.400000e+01  1.475208e-01 
-1.350000e+01  1.500495e-01 
-1.300000e+01  1.528348e-01 
-1.250000e+01  1.558955e-01 
-1.200000e+01  1.592498e-01 
-1.150000e+01  1.629144e-01 
-1.100000e+01  1.669038e-01 
-1.050000e+01  1.712295e-01 
-1.000000e+01  1.758978e-01 
-9.500000e+00  1.809088e-01 
-9.000000e+00  1.862542e-01 
-8.500000e+00  1.919149e-01 
-8.000000e+00  1.978580e-01 
-7.500000e+00  2.040342e-01 
-7.000000e+00  2.103742e-01 
-6.500000e+00  2.167855e-01 
-6.000000e+00  2.231486e-01 
-5.500000e+00  2.293142e-01 
-5.000000e+00  2.351011e-01 
-4.500000e+00  2.402679e-01 
-4.000000e+00  2.445898e-01 
-3.500000e+00  2.477917e-01 
-3.000000e+00  2.495772e-01 
-2.500000e+00  2.496397e-01 
-2.000000e+00  2.476788e-01 
-1.500000e+00  2.434207e-01 
-1.000000e+00  2.366439e-01 
-5.000000e-01  2.272076e-01 
0.000000e+00  2.150810e-01 
5.000000e-01  2.003700e-01 
1.000000e+00  1.833359e-01 
1.500000e+00  1.644027e-01 
2.000000e+00  1.441460e-01 
2.500000e+00  1.232631e-01 
3.000000e+00  1.025218e-01 
3.500000e+00  8.269347e-02 
4.000000e+00  6.447747e-02 
4.500000e+00  4.842980e-02 
5.000000e+00  3.490817e-02 
5.500000e+00  2.404483e-02 
6.000000e+00  1.575295e-02 
6.500000e+00  9.764887e-03 
7.000000e+00  5.693281e-03 
7.500000e+00  3.101174e-03 
8.000000e+00  1.566146e-03 
8.500000e+00  7.269335e-04 
9.000000e+00  3.070495e-04 
9.500000e+00  1.167056e-04 
1.000000e+01  3.941157e-05 


==> i9.dat <==
x y 
-3.500000e+01  1.629189e-01 
-3.450000e+01  1.629142e-01 
-3.400000e+01  1.629090e-01 
-3.350000e+01  1.629031e-01 
-3.300000e+01  1.628965e-01 
-3.250000e+01  1.628891e-01 
-3.200000e+01  1.628808e-01 
-3.150000e+01  1.628715e-01 
-3.100000e+01  1.628611e-01 
-3.050000e+01  1.628493e-01 
-3.000000e+01  1.628362e-01 
-2.950000e+01  1.628214e-01 
-2.900000e+01  1.628049e-01 
-2.850000e+01  1.627863e-01 
-2.800000e+01  1.627655e-01 
-2.750000e+01  1.627421e-01 
-2.700000e+01  1.627159e-01 
-2.650000e+01  1.626864e-01 
-2.600000e+01  1.626534e-01 
-2.550000e+01  1.626164e-01 
-2.500000e+01  1.625748e-01 
-2.450000e+01  1.625282e-01 
-2.400000e+01  1.624759e-01 
-2.350000e+01  1.624172e-01 
-2.300000e+01  1.623514e-01 
-2.250000e+01  1.622776e-01 
-2.200000e+01  1.621947e-01 
-2.150000e+01  1.621018e-01 
-2.100000e+01  1.619976e-01 
-2.050000e+01  1.618807e-01 
-2.000000e+01  1.617495e-01 
-1.950000e+01  1.616024e-01 
-1.900000e+01  1.614375e-01 
-1.850000e+01  1.612525e-01 
-1.800000e+01  1.610450e-01 
-1.750000e+01  1.608123e-01 
-1.700000e+01  1.605515e-01 
-1.650000e+01  1.602590e-01 
-1.600000e+01  1.599311e-01 
-1.550000e+01  1.595636e-01 
-1.500000e+01  1.591516e-01 
-1.450000e+01  1.586900e-01 
-1.400000e+01  1.581728e-01 
-1.350000e+01  1.575934e-01 
-1.300000e+01  1.569445e-01 
-1.250000e+01  1.562180e-01 
-1.200000e+01  1.554047e-01 
-1.150000e+01  1.544947e-01 
-1.100000e+01  1.534768e-01 
-1.050000e+01  1.523388e-01 
-1.000000e+01  1.510673e-01 
-9.500000e+00  1.496473e-01 
-9.000000e+00  1.480627e-01 
-8.500000e+00  1.462959e-01 
-8.000000e+00  1.443280e-01 
-7.500000e+00  1.421386e-01 
-7.000000e+00  1.397059e-01 
-6.500000e+00  1.370074e-01 
-6.000000e+00  1.340195e-01 
-5.500000e+00  1.307183e-01 
-5.000000e+00  1.270804e-01 
-4.500000e+00  1.230832e-01 
-4.000000e+00  1.187065e-01 
-3.500000e+00  1.139339e-01 
-3.000000e+00  1.087540e-01 
-2.500000e+00  1.031629e-01 
-2.000000e+00  9.716648e-02 
-1.500000e+00  9.078254e-02 
-1.000000e+00  8.404371e-02 
-5.000000e-01  7.699953e-02 
0.000000e+00  6.971835e-02 
5.000000e-01  6.228804e-02 
1.000000e+00  5.481540e-02 
1.500000e+00  4.742363e-02 
2.000000e+00  4.024752e-02 
2.500000e+00  3.342633e-02 
3.000000e+00  2.709455e-02 
3.500000e+00  2.137132e-02 
4.000000e+00  1.634970e-02 
4.500000e+00  1.208743e-02 
5.000000e+00  8.600930e-03 
5.500000e+00  5.865501e-03 
6.000000e+00  3.813374e-03 
6.500000e+00  2.350219e-03 
7.000000e+00  1.364434e-03 
7.500000e+00  7.408881e-04 
8.000000e+00  3.732771e-04 
8.500000e+00  1.729319e-04 
9.000000e+00  7.292546e-05 
9.500000e+00  2.767508e-05 
1.000000e+01  9.331145e-06 

